Health Risks Associated with 5G Exposure: A View from the Communications Engineering Perspective

The deployment of 5G wireless communication services requires the installation of 5G next-generation Node-B Base Stations (gNBs) over the territory and the wide adoption of 5G User Equipment (UE). In this context, the population is concerned about the potential health risks associated with the Radio Frequency (RF) emissions from 5G equipment, with several communities actively working toward stopping the 5G deployment. To face these concerns, in this work, we analyze the health risks associated with 5G exposure by adopting a new and comprehensive viewpoint, based on the communications engineering perspective. By exploiting our background, we analyze the alleged health effects of 5G exposure and critically review the latest works that are often referenced to support the health concerns from 5G. We then precisely examine the up-to-date metrics, regulations, and assessment of compliance procedures for 5G exposure, by evaluating the latest guidelines from IEEE, ICNIRP, ITU, IEC, and FCC, as well as the national regulations in more than 220 countries. We also thoroughly analyze the main health risks that are frequently associated with specific 5G features (e.g., MIMO, beamforming, cell densification, adoption of millimeter waves, and connection of millions of devices). Finally, we examine the risk mitigation techniques based on communications engineering that can be implemented to reduce the exposure from 5G gNB and UE. Overall, we argue that the widely perceived health risks that are attributed to 5G are not supported by scientific evidence from communications engineering. In addition, we explain how the solutions to minimize the health risks from 5G are already mature and ready to be implemented. Finally, future works, e.g., aimed at evaluating long-term impacts of 5G exposure, as well as innovative solutions to further reduce the RF emissions, are suggested.

==> 5G_Frequencies_EMF_limits/EMF_Limits_5G_deployment_table_device.csv <==
,Device EMF Limits,,,,5G Frequencies,,,
Country,strict,ICNIRP,FCC,unknown,< 1 GHZ,- 1 – 6 Ghz,> 6 Ghz,none
Afghanistan,0,1,0,0,0,0,0,1
Albania,0,1,0,0,0,0,0,1
Algeria,0,1,0,0,0,0,0,1
American Samoa,0,0,1,,0,0,0,1
Andorra,0,1,0,0,0,0,0,1
Angola,0,0,0,1,0,0,0,1
Anguilla,0,0,0,1,0,0,0,1
Antigua and Barbuda,0,0,1,0,0,0,0,1
Argentina,0,1,0,0,0,1,0,0
Armenia,1,0,0,0,0,0,0,1
Aruba,0,1,0,0,0,0,0,1
Australia,0,1,0,0,0,1,0,0
Austria,0,1,0,0,1,1,0,0
Azerbaijan,0,0,0,1,0,0,0,1
Bahamas,0,0,0,1,0,0,0,1
Bahrain,0,1,0,0,1,1,0,0
Bangladesh,0,1,0,0,0,0,0,1
Barbados,0,0,0,1,0,0,0,1
Belarus,1,0,0,0,0,0,0,1
Belgium,0,1,0,0,0,1,0,0
Belize,0,0,0,1,0,0,0,1
Benin,0,1,0,0,0,0,0,1
Bermuda,0,0,0,1,0,0,0,1
Bhutan,0,0,0,1,0,1,0,0
Bolivia,0,0,1,0,0,0,0,1
Bosnia and Herzegowina,0,1,0,0,0,0,0,1
Botswana,0,1,0,0,0,0,0,1
Brazil,0,1,0,0,1,1,1,0
Brunei,0,1,0,0,0,1,0,0
Bulgaria,0,1,0,0,0,1,0,0
Burkina Faso,0,0,0,1,0,0,0,1
Burundi,0,0,0,1,0,0,0,1
Cambodia,0,0,0,1,0,1,0,0
Cameroon,0,1,0,0,0,0,0,1
Canada,0,0,1,0,1,1,0,0
Cape Verde,0,1,0,0,0,0,0,1
Cayman Islands,0,0,0,1,0,0,0,1
Central Africa Republic,0,1,0,0,0,0,0,1
Chad,0,0,0,1,0,0,0,1
Chile,0,1,0,0,1,1,0,0
China,0,1,0,0,0,1,0,0
Colombia,0,1,0,0,0,0,0,1
Comoros,0,0,0,1,0,0,0,1
Congo,0,0,0,1,0,0,0,1
Cook Islands,0,0,0,1,0,0,0,1
Costa Rica,0,1,0,0,0,0,0,1
Cote D'Ivoire,0,1,0,0,0,0,0,1
Croatia,0,1,0,0,0,1,0,0
Cuba,0,0,1,0,0,0,0,1
Cyprus,0,1,0,0,1,1,1,0
Czech Republic,0,1,0,0,1,1,0,0
Denmark,0,1,0,0,1,1,0,0
Djibouti,0,0,0,1,0,0,0,1
Dominican Republic,0,1,0,0,0,0,0,1
Dominica,0,0,0,1,0,0,0,1
D.P.R.O. Korea,0,0,0,1,0,0,0,1
DRC Congo,0,1,0,0,0,0,0,1
Ecuador,0,1,0,0,0,0,0,1
Egypt,0,1,0,0,0,0,0,1
El Savador,0,1,0,0,0,0,0,1
Equatorial Guinea,0,1,0,0,0,0,0,1
Eritrea,0,0,0,1,0,0,0,1
Estonia,0,1,0,0,1,1,0,0
Ethiopia,0,0,0,1,0,0,0,1
Falkland Islands (Malvinas),0,1,0,0,0,0,0,1
Faroe Islands,0,1,0,0,0,0,0,1
Federated States of Micronesia,0,0,1,0,0,0,0,1
Fiji,0,0,0,1,0,0,0,1
Finland,0,1,0,0,1,1,0,0
France,0,1,0,0,1,1,0,0
French Guiana,0,1,0,0,0,0,0,1
French Polynesia,0,1,0,,0,0,0,1
Gabon,0,0,0,1,0,0,0,1
Gambia,0,0,0,1,0,0,0,1
Georgia,0,1,0,0,0,0,0,1
Germany,0,1,0,0,1,1,1,0
Ghana,0,1,0,0,0,0,0,1
Gibraltar,0,1,0,0,0,0,0,1
Greece,0,1,0,0,1,1,1,0
Grenada,0,0,0,1,0,0,0,1
Greenland,0,1,0,0,0,0,0,1
Guadelupe,0,1,0,0,0,0,0,1
Guam,0,0,1,0,0,0,1,0
Guatemala,0,1,0,0,0,0,0,1
Guinea,0,1,0,0,0,0,0,1
Guinea Bissau,0,1,0,0,0,0,0,1
Guyana,0,0,0,1,0,0,0,1
Haiti,0,0,0,1,0,0,0,1
Honduras,0,1,0,0,0,0,0,1
Hong Kong,0,1,0,0,0,1,0,0
Hungary,0,1,0,0,1,1,0,0
Iceland,0,1,0,0,1,0,0,0
India,0,0,1,0,1,1,1,0
Indonesia,0,1,0,0,0,0,0,1
Iran,0,0,1,0,0,0,0,1
Iraq,0,0,1,0,0,0,0,1
Ireland,0,1,0,0,1,1,1,0
Israel,0,1,0,0,1,1,0,0
Italy,0,1,0,0,1,1,1,0
Jamaica,0,1,0,0,0,0,0,1
Japan,0,1,0,0,0,1,1,0
Jordan,0,1,0,0,0,0,0,1
Kazakhstan,0,0,0,1,0,0,0,1
Kenya,0,0,0,0,0,0,0,1
Kiribati,0,1,0,0,0,0,0,1
Kuwait,0,1,0,0,0,0,0,1
Kyrgyzstan,0,1,0,0,0,0,0,1
Lao PDR,0,0,0,1,0,1,0,0
Latvia,0,1,0,0,0,1,0,0
Lebanon,0,1,0,0,0,0,0,1
Lesotho,0,1,0,0,0,1,0,0
Liberia,0,0,0,1,0,0,0,1
Libya,0,0,0,1,0,0,0,1
Liechtenstein,0,1,0,0,0,1,0,0
Lithuania,0,1,0,0,1,1,0,0
Luxemburg,0,1,0,0,1,1,0,0
Macau,0,0,0,1,0,0,0,1
Macedonia,0,1,0,0,0,0,0,1
Madagascar,0,1,0,0,0,0,0,1
Malawi,0,0,0,1,0,0,0,1
Malaysia,0,1,0,0,1,1,1,0
Maldives,0,1,0,0,0,0,0,1
Mali,0,1,0,0,0,0,0,1
Malta,0,1,0,0,1,1,0,0
Marshall Islands,0,0,1,0,0,0,0,1
Martinique,0,1,0,0,0,0,0,1
Mauritania,0,1,0,0,0,0,0,1
Mauritius,0,1,0,0,0,0,0,1
Mexico,0,1,0,0,1,1,0,0
Moldova,0,1,0,0,0,0,0,1
Monaco,0,1,0,0,0,1,0,0
Mongolia,0,1,0,0,0,0,0,1
Montenegro,0,1,0,0,0,0,0,1
Montserrat,0,1,0,0,0,0,0,1
Morocco,0,1,0,0,0,0,0,1
Mozambique,0,1,0,0,0,0,0,1
Myanmar,0,1,0,0,0,1,0,0
Namibia,0,0,0,1,0,0,0,1
Nauru,0,0,0,1,0,0,0,1
Nepal,0,1,0,0,0,0,0,1
Netherlands Antilles,0,1,0,0,0,0,0,1
Netherlands,0,1,0,0,1,1,0,0
New Caledonia,0,1,0,0,0,0,0,1
New Zealand,0,1,0,0,0,1,0,0
Nicaragua,0,,0,1,0,0,0,1
Niger,0,1,0,0,0,0,0,1
Nigeria,0,1,0,0,0,0,0,1
Niue,0,1,0,0,0,0,0,1
Northern Mariana Islands,0,0,1,0,0,0,0,1
Norway,0,1,0,0,1,1,1,0
Oman,0,1,0,0,0,1,0,0
Pakistan,0,1,0,0,0,0,0,1
Palau,0,0,1,0,0,0,0,1
Panama,0,0,1,0,0,0,0,1
Papua New Guinea,0,1,0,0,0,0,0,1
Paraguay,0,1,0,0,0,0,0,1
Peru,0,1,0,0,0,0,0,1
Philippines,0,1,0,0,0,1,0,0
Pitcairn,0,0,0,1,0,0,0,1
Poland,0,1,0,0,1,1,0,0
Portugal,0,1,0,0,1,0,0,0
Puerto Rico,0,0,1,0,0,0,0,1
Qatar,0,1,0,0,0,1,0,0
Republic of Korea,0,0,1,0,0,1,1,0
Reunion,0,1,0,0,0,0,0,1
Romania,0,1,0,0,1,1,1,0
Russian Federation,0,1,0,0,0,0,0,1
Rwanda,0,1,0,0,0,0,0,1
Saint Kitts and Nevis,0,0,0,1,0,0,0,1
Saint Lucia,0,0,0,1,0,0,0,1
Samoa,0,0,0,1,0,0,0,1
San Marino,0,1,0,0,0,1,1,0
Sao Tome and Principe,0,0,0,1,0,0,0,1
Saudi Arabia,0,1,0,0,1,1,0,0
Senegal,0,1,0,0,0,0,0,1
Serbia,0,1,0,0,0,0,0,1
Seychelles,0,0,0,1,0,0,0,1
Sierra Leone,0,0,0,1,0,0,0,1
Singapore,0,1,0,0,0,0,0,1
Slovakia,0,1,0,0,1,1,0,0
Slovenia,0,1,0,0,1,1,0,0
Solomon Islands,0,0,0,1,0,0,0,1
Somalia,0,0,0,1,0,0,0,1
South Africa,0,1,0,0,0,0,0,1
South Sudan,0,0,0,1,0,0,0,1
Spain,0,1,0,0,1,1,0,0
Sri Lanka,0,1,0,0,0,0,0,1
St. Helena,0,1,0,0,0,0,0,1
St. Pierre and Miquelon,0,1,0,0,0,0,0,1
St. Vincent and the Grenadines,0,1,0,0,0,0,0,1
Sudan,0,1,0,0,0,0,0,1
Suriname,0,1,0,0,0,0,0,1
Svalbard,0,1,0,0,0,0,0,1
Swaziland,0,1,0,0,0,0,0,1
Sweden,0,1,0,0,1,1,1,0
Switzerland,0,1,0,0,1,1,0,0
Syrian Arab Republic,0,0,0,1,0,0,0,1
Taiwan,0,1,0,0,0,1,1,0
Tajikistan,0,0,0,1,0,0,0,1
Tanzania,0,1,0,0,0,0,0,1
Thailand,0,1,0,0,1,1,1,0
Togo,0,0,0,1,0,0,0,1
Trinidad and Tobago,0,1,0,0,0,0,0,1
Tunisia,0,1,0,0,0,0,0,1
Turkey,0,1,0,0,0,0,0,1
Turkmenistan,0,0,0,1,0,0,0,1
Turks and Caicos Islands,0,0,0,1,0,0,0,1
Tuvalu,0,0,0,1,0,0,0,1
Uganda,0,1,0,0,0,0,0,1
UK,0,1,0,0,1,1,1,0
Ukraine,0,0,0,1,0,1,0,0
United Arab Emirates,0,1,0,0,0,1,0,0
United States,0,0,1,0,1,1,1,0
Uruguay,0,1,0,0,0,0,1,0
Uzbekistan,0,0,0,1,0,0,0,1
Vanuatu,0,1,0,0,0,0,0,1
Venezuela,0,1,0,0,0,0,0,1
Vietnam,0,0,1,0,0,1,0,0
Virgin Islands,0,0,1,0,0,0,0,1
Wallis and Futuna,0,1,0,0,0,0,0,1
Western Sahara,0,0,0,1,0,0,0,1
Yemen,0,0,0,1,0,0,0,1
Zambia,0,1,0,0,0,0,0,1
Zimbabwe,0,1,0,0,0,0,0,1


==> 5G_Frequencies_EMF_limits/EMF_Limits_5G_deployment_table_device_pop_weight.csv <==
;Device EMF Limits;;;;5G Frequencies;;;;Population Weight
Country;strict;ICNIRP;FCC;unknown;< 1 GHZ;- 1 – 6 Ghz;> 6 Ghz;none;
Afghanistan;0;1;0;0;0;0;0;1;0,00494
Albania;0;1;0;0;0;0;0;1;0,00037
Algeria;0;1;0;0;0;0;0;1;0,00559
American Samoa;0;0;1;;0;0;0;1;0,00001
Andorra;0;1;0;0;0;0;0;1;0,00001
Angola;0;0;0;1;0;0;0;1;0,00413
Anguilla;0;0;0;1;0;0;0;1;0,00000
Antigua and Barbuda;0;0;1;0;0;0;0;1;0,00001
Argentina;0;1;0;0;0;1;0;0;0,00581
Armenia;1;0;0;0;0;0;0;1;0,00038
Aruba;0;1;0;0;0;0;0;1;0,00001
Australia;0;1;0;0;0;1;0;0;0,00327
Austria;0;1;0;0;1;1;0;0;0,00116
Azerbaijan;0;0;0;1;0;0;0;1;0,00130
Bahamas;0;0;0;1;0;0;0;1;0,00005
Bahrain;0;1;0;0;1;1;0;0;0,00021
Bangladesh;0;1;0;0;0;0;0;1;0,02117
Barbados;0;0;0;1;0;0;0;1;0,00004
Belarus;1;0;0;0;0;0;0;1;0,00123
Belgium;0;1;0;0;0;1;0;0;0,00150
Belize;0;0;0;1;0;0;0;1;0,00005
Benin;0;1;0;0;0;0;0;1;0,00153
Bermuda;0;0;0;1;0;0;0;1;0,00001
Bhutan;0;0;0;1;0;1;0;0;0,00010
Bolivia;0;0;1;0;0;0;0;1;0,00149
Bosnia and Herzegowina;0;1;0;0;0;0;0;1;0,00043
Botswana;0;1;0;0;0;0;0;1;0,00030
Brazil;0;1;0;0;1;1;1;0;0,02740
Brunei;0;1;0;0;0;1;0;0;0,00006
Bulgaria;0;1;0;0;0;1;0;0;0,00091
Burkina Faso;0;0;0;1;0;0;0;1;0,00264
Burundi;0;0;0;1;0;0;0;1;0,00141
Cambodia;0;0;0;1;0;1;0;0;0,00214
Cameroon;0;1;0;0;0;0;0;1;0,00336
Canada;0;0;1;0;1;1;0;0;0,00486
Cape Verde;0;1;0;0;0;0;0;1;0,00007
Cayman Islands;0;0;0;1;0;0;0;1;0,00001
Central Africa Republic;0;1;0;0;0;0;0;1;0,00062
Chad;0;0;0;1;0;0;0;1;0,00207
Chile;0;1;0;0;1;1;0;0;0,00246
China;0;1;0;0;0;1;0;0;0,18612
Colombia;0;1;0;0;0;0;0;1;0,00653
Comoros;0;0;0;1;0;0;0;1;0,00011
Congo;0;0;0;1;0;0;0;1;0,00070
Cook Islands;0;0;0;1;0;0;0;1;0,00000
Costa Rica;0;1;0;0;0;0;0;1;0,00066
Cote D'Ivoire;0;1;0;0;0;0;0;1;0,00334
Croatia;0;1;0;0;0;1;0;0;0,00054
Cuba;0;0;1;0;0;0;0;1;0,00147
Cyprus;0;1;0;0;1;1;1;0;0,00015
Czech Republic;0;1;0;0;1;1;0;0;0,00139
Denmark;0;1;0;0;1;1;0;0;0,00075
Djibouti;0;0;0;1;0;0;0;1;0,00013
Dominican Republic;0;1;0;0;0;0;0;1;0,00139
Dominica;0;0;0;1;0;0;0;1;0,00001
D.P.R.O. Korea;0;0;0;1;0;0;0;1;0,00333
DRC Congo;0;1;0;0;0;0;0;1;0,01127
Ecuador;0;1;0;0;0;0;0;1;0,00226
Egypt;0;1;0;0;0;0;0;1;0,01303
El Savador;0;1;0;0;0;0;0;1;0,00084
Equatorial Guinea;0;1;0;0;0;0;0;1;0,00018
Eritrea;0;0;0;1;0;0;0;1;0,00045
Estonia;0;1;0;0;1;1;0;0;0,00017
Ethiopia;0;0;0;1;0;0;0;1;0,01455
Falkland Islands (Malvinas);0;1;0;0;0;0;0;1;0,00000
Faroe Islands;0;1;0;0;0;0;0;1;0,00001
Federated States of Micronesia;0;0;1;0;0;0;0;1;0,00001
Fiji;0;0;0;1;0;0;0;1;0,00012
Finland;0;1;0;0;1;1;0;0;0,00072
France;0;1;0;0;1;1;0;0;0,00845
French Guiana;0;1;0;0;0;0;0;1;0,00004
French Polynesia;0;1;0;;0;0;0;1;0,00004
Gabon;0;0;0;1;0;0;0;1;0,00028
Gambia;0;0;0;1;0;0;0;1;0,00030
Georgia;0;1;0;0;0;0;0;1;0,00052
Germany;0;1;0;0;1;1;1;0;0,01084
Ghana;0;1;0;0;0;0;0;1;0,00374
Gibraltar;0;1;0;0;0;0;0;1;0,00000
Greece;0;1;0;0;1;1;1;0;0,00136
Grenada;0;0;0;1;0;0;0;1;0,00001
Greenland;0;1;0;0;0;0;0;1;0,00001
Guadelupe;0;1;0;0;0;0;0;1;0,00006
Guam;0;0;1;0;0;0;1;0;0,00002
Guatemala;0;1;0;0;0;0;0;1;0,00228
Guinea;0;1;0;0;0;0;0;1;0,00166
Guinea Bissau;0;1;0;0;0;0;0;1;0,00025
Guyana;0;0;0;1;0;0;0;1;0,00010
Haiti;0;0;0;1;0;0;0;1;0,00146
Honduras;0;1;0;0;0;0;0;1;0,00127
Hong Kong;0;1;0;0;0;1;0;0;0,00097
Hungary;0;1;0;0;1;1;0;0;0,00126
Iceland;0;1;0;0;1;0;0;0;0,00004
India;0;0;1;0;1;1;1;0;0,17738
Indonesia;0;1;0;0;0;0;0;1;0,03513
Iran;0;0;1;0;0;0;0;1;0,01076
Iraq;0;0;1;0;0;0;0;1;0,00510
Ireland;0;1;0;0;1;1;1;0;0,00063
Israel;0;1;0;0;1;1;0;0;0,00111
Italy;0;1;0;0;1;1;1;0;0,00786
Jamaica;0;1;0;0;0;0;0;1;0,00038
Japan;0;1;0;0;0;1;1;0;0,01647
Jordan;0;1;0;0;0;0;0;1;0,00131
Kazakhstan;0;0;0;1;0;0;0;1;0,00241
Kenya;0;0;0;0;0;0;0;1;0,00682
Kiribati;0;1;0;0;0;0;0;1;0,00002
Kuwait;0;1;0;0;0;0;0;1;0,00055
Kyrgyzstan;0;1;0;0;0;0;0;1;0,00083
Lao PDR;0;0;0;1;0;1;0;0;0,00093
Latvia;0;1;0;0;0;1;0;0;0,00025
Lebanon;0;1;0;0;0;0;0;1;0,00089
Lesotho;0;1;0;0;0;1;0;0;0,00028
Liberia;0;0;0;1;0;0;0;1;0,00064
Libya;0;0;0;1;0;0;0;1;0,00088
Liechtenstein;0;1;0;0;0;1;0;0;0,00000
Lithuania;0;1;0;0;1;1;0;0;0,00036
Luxemburg;0;1;0;0;1;1;0;0;0,00008
Macau;0;0;0;1;0;0;0;1;0,00008
Macedonia;0;1;0;0;0;0;0;1;0,00027
Madagascar;0;1;0;0;0;0;0;1;0,00350
Malawi;0;0;0;1;0;0;0;1;0,00242
Malaysia;0;1;0;0;1;1;1;0;0,00415
Maldives;0;1;0;0;0;0;0;1;0,00007
Mali;0;1;0;0;0;0;0;1;0,00255
Malta;0;1;0;0;1;1;0;0;0,00006
Marshall Islands;0;0;1;0;0;0;0;1;0,00001
Martinique;0;1;0;0;0;0;0;1;0,00005
Mauritania;0;1;0;0;0;0;0;1;0,00059
Mauritius;0;1;0;0;0;0;0;1;0,00016
Mexico;0;1;0;0;1;1;0;0;0,01656
Moldova;0;1;0;0;0;0;0;1;0,00052
Monaco;0;1;0;0;0;1;0;0;0,00001
Mongolia;0;1;0;0;0;0;0;1;0,00042
Montenegro;0;1;0;0;0;0;0;1;0,00008
Montserrat;0;1;0;0;0;0;0;1;0,00000
Morocco;0;1;0;0;0;0;0;1;0,00473
Mozambique;0;1;0;0;0;0;0;1;0,00394
Myanmar;0;1;0;0;0;1;0;0;0,00702
Namibia;0;0;0;1;0;0;0;1;0,00032
Nauru;0;0;0;1;0;0;0;1;0,00000
Nepal;0;1;0;0;0;0;0;1;0,00371
Netherlands Antilles;0;1;0;0;0;0;0;1;0,00000
Netherlands;0;1;0;0;1;1;0;0;0,00222
New Caledonia;0;1;0;0;0;0;0;1;0,00004
New Zealand;0;1;0;0;0;1;0;0;0,00062
Nicaragua;0;;0;1;0;0;0;1;0,00085
Niger;0;1;0;0;0;0;0;1;0,00303
Nigeria;0;1;0;0;0;0;0;1;0,02609
Niue;0;1;0;0;0;0;0;1;0,00000
Northern Mariana Islands;0;0;1;0;0;0;0;1;0,00001
Norway;0;1;0;0;1;1;1;0;0,00070
Oman;0;1;0;0;0;1;0;0;0,00065
Pakistan;0;1;0;0;0;0;0;1;0,02811
Palau;0;0;1;0;0;0;0;1;0,00000
Panama;0;0;1;0;0;0;0;1;0,00055
Papua New Guinea;0;1;0;0;0;0;0;1;0,00114
Paraguay;0;1;0;0;0;0;0;1;0,00091
Peru;0;1;0;0;0;0;0;1;0,00422
Philippines;0;1;0;0;0;1;0;0;0,01403
Pitcairn;0;0;0;1;0;0;0;1;0,00000
Poland;0;1;0;0;1;1;0;0;0,00492
Portugal;0;1;0;0;1;0;0;0;0,00133
Puerto Rico;0;0;1;0;0;0;0;1;0,00038
Qatar;0;1;0;0;0;1;0;0;0,00037
Republic of Korea;0;0;1;0;0;1;1;0;0,00665
Reunion;0;1;0;0;0;0;0;1;0,00012
Romania;0;1;0;0;1;1;1;0;0,00251
Russian Federation;0;1;0;0;0;0;0;1;0,01894
Rwanda;0;1;0;0;0;0;0;1;0,00164
Saint Kitts and Nevis;0;0;0;1;0;0;0;1;0,00001
Saint Lucia;0;0;0;1;0;0;0;1;0,00002
Samoa;0;0;0;1;0;0;0;1;0,00003
San Marino;0;1;0;0;0;1;1;0;0,00000
Sao Tome and Principe;0;0;0;1;0;0;0;1;0,00003
Saudi Arabia;0;1;0;0;1;1;0;0;0,00445
Senegal;0;1;0;0;0;0;0;1;0,00212
Serbia;0;1;0;0;0;0;0;1;0,00114
Seychelles;0;0;0;1;0;0;0;1;0,00001
Sierra Leone;0;0;0;1;0;0;0;1;0,00101
Singapore;0;1;0;0;0;0;0;1;0,00075
Slovakia;0;1;0;0;1;1;0;0;0,00071
Slovenia;0;1;0;0;1;1;0;0;0,00027
Solomon Islands;0;0;0;1;0;0;0;1;0,00009
Somalia;0;0;0;1;0;0;0;1;0,00200
South Africa;0;1;0;0;0;0;0;1;0,00760
South Sudan;0;0;0;1;0;0;0;1;0,00144
Spain;0;1;0;0;1;1;0;0;0,00607
Sri Lanka;0;1;0;0;0;0;0;1;0,00277
St. Helena;0;1;0;0;0;0;0;1;0,00000
St. Pierre and Miquelon;0;1;0;0;0;0;0;1;0,00000
St. Vincent and the Grenadines;0;1;0;0;0;0;0;1;0,00001
Sudan;0;1;0;0;0;0;0;1;0,00556
Suriname;0;1;0;0;0;0;0;1;0,00008
Svalbard;0;1;0;0;0;0;0;1;0,00000
Swaziland;0;1;0;0;0;0;0;1;0,00015
Sweden;0;1;0;0;1;1;1;0;0,00130
Switzerland;0;1;0;0;1;1;0;0;0,00112
Syrian Arab Republic;0;0;0;1;0;0;0;1;0,00222
Taiwan;0;1;0;0;0;1;1;0;0,00309
Tajikistan;0;0;0;1;0;0;0;1;0,00121
Tanzania;0;1;0;0;0;0;0;1;0,00753
Thailand;0;1;0;0;1;1;1;0;0,00896
Togo;0;0;0;1;0;0;0;1;0,00105
Trinidad and Tobago;0;1;0;0;0;0;0;1;0,00018
Tunisia;0;1;0;0;0;0;0;1;0,00152
Turkey;0;1;0;0;0;0;0;1;0,01083
Turkmenistan;0;0;0;1;0;0;0;1;0,00077
Turks and Caicos Islands;0;0;0;1;0;0;0;1;0,00000
Tuvalu;0;0;0;1;0;0;0;1;0,00000
Uganda;0;1;0;0;0;0;0;1;0,00575
UK;0;1;0;0;1;1;1;0;0,00877
Ukraine;0;0;0;1;0;1;0;0;0,00571
United Arab Emirates;0;1;0;0;0;1;0;0;0,00127
United States;0;0;1;0;1;1;1;0;0,04272
Uruguay;0;1;0;0;0;0;1;0;0,00045
Uzbekistan;0;0;0;1;0;0;0;1;0,00428
Vanuatu;0;1;0;0;0;0;0;1;0,00004
Venezuela;0;1;0;0;0;0;0;1;0,00370
Vietnam;0;0;1;0;0;1;0;0;0,01252
Virgin Islands;0;0;1;0;0;0;0;1;0,00001
Wallis and Futuna;0;1;0;0;0;0;0;1;0,00000
Western Sahara;0;0;0;1;0;0;0;1;0,00008
Yemen;0;0;0;1;0;0;0;1;0,00379
Zambia;0;1;0;0;0;0;0;1;0,00232
Zimbabwe;0;1;0;0;0;0;0;1;0,00190
;;;;;;;;;
;;;;;;;;;
;;;;;;;;;
States that have expressed health concerns: Papua New Guinea, Jamaica;;;;;;;;;


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_country_group_id.txt <==
Afghanistan 8 
Albania 8 
Algeria 4 
American_Samoa 12 
Andorra 8 
Angola 16 
Anguilla 16 
Antigua_and_Barbuda 8 
Argentina 6 
Armenia 4 
Aruba 8 
Australia 6 
Austria 5 
Austria 6 
Azerbaijan 4 
Bahamas 16 
Bahrain 5 
Bahrain 6 
Bangladesh 8 
Barbados 16 
Belarus 4 
Belgium 2 
Belize 16 
Benin 8 
Bermuda 16 
Bhutan 6 
Bolivia 12 
Bosnia_and_Herzegowina 4 
Botswana 8 
Brazil 5 
Brazil 6 
Brazil 7 
Brunei 14 
Bulgaria 6 
Burkina_Faso 16 
Burundi 16 
Cambodia 6 
Cameroon 8 
Canada 1 
Canada 2 
Cape_Verde 8 
Cayman_Islands 16 
Central_Africa_Republic 8 
Chad 16 
Chile 1 
Chile 2 
China 2 
Colombia 8 
Comoros 16 
Congo 16 
Cook_Islands 16 
Costa_Rica 8 
Cote_D'Ivoire 8 
Croatia 2 
Cuba 16 
Cyprus 5 
Cyprus 6 
Cyprus 7 
Czech_Republic 5 
Czech_Republic 6 
Denmark 5 
Denmark 6 
Djibouti 16 
Dominican_Republic 8 
Dominica 16 
D.P.R.O._Korea 16 
DRC_Congo 8 
Ecuador 8 
Egypt 8 
El_Savador 8 
Equatorial_Guinea 8 
Eritrea 16 
Estonia 5 
Estonia 6 
Ethiopia 16 
Falkland_Islands_(Malvinas) 8 
Faroe_Islands 8 
Federated_States_of_Micronesia 12 
Fiji 16 
Finland 5 
Finland 6 
France 5 
France 6 
French_Guiana 8 
French_Polynesia 8 
Gabon 16 
Gambia 16 
Georgia 4 
Germany 5 
Germany 6 
Germany 7 
Ghana 8 
Gibraltar 8 
Greece 1 
Greece 2 
Greece 3 
Greenland 8 
Grenada 16 
Guadelupe 8 
Guam 11 
Guatemala 8 
Guinea 8 
Guinea_Bissau 8 
Guyana 16 
Haiti 16 
Honduras 8 
Hong_Kong 6 
Hungary 5 
Hungary 6 
Iceland 5 
India 1 
India 2 
India 3 
Indonesia 8 
Iran 8 
Iraq 12 
Ireland 5 
Ireland 6 
Ireland 7 
Israel 1 
Israel 2 
Italy 1 
Italy 2 
Italy 3 
Jamaica 8 
Japan 10 
Japan 11 
Jordan 8 
Kazakhstan 4 
Kenya 8 
Kiribati 8 
Kuwait 4 
Kyrgyzstan 4 
Lao_PDR 14 
Latvia 6 
Lebanon 8 
Lesotho 14 
Liberia 16 
Libya 16 
Liechtenstein 2 
Lithuania 1 
Lithuania 2 
Luxemburg 1 
Luxemburg 2 
Macau 16 
Macedonia 8 
Madagascar 8 
Malawi 16 
Malaysia 5 
Malaysia 6 
Malaysia 7 
Maldives 8 
Mali 8 
Malta 5 
Malta 6 
Marshall_Islands 12 
Martinique 8 
Mauritania 8 
Mauritius 8 
Mexico 5 
Mexico 6 
Moldova 4 
Monaco 2 
Mongolia 8 
Montenegro 4 
Montserrat 8 
Morocco 8 
Mozambique 8 
Myanmar 6 
Namibia 8 
Nauru 16 
Nepal 8 
Netherlands_Antilles 16 
Netherlands 5 
Netherlands 6 
New_Caledonia 8 
New_Zealand 6 
Nicaragua 8 
Niger 8 
Nigeria 8 
Niue 8 
Northern_Mariana_Islands 12 
Norway 5 
Norway 6 
Norway 7 
Oman 6 
Pakistan 8 
Palau 12 
Panama 8 
Papua_New_Guinea 8 
Paraguay 8 
Peru 8 
Philippines 6 
Pitcairn 16 
Poland 1 
Poland 2 
Portugal 5 
Puerto_Rico 12 
Qatar 6 
Republic_of_Korea 6 
Republic_of_Korea 7 
Reunion 8 
Romania 5 
Romania 6 
Romania 7 
Russian_Federation 4 
Rwanda 8 
Saint_Kitts_and_Nevis 16 
Saint_Lucia 16 
Samoa 16 
San_Marino 2 
San_Marino 3 
Sao_Tome_and_Principe 16 
Saudi_Arabia 5 
Saudi_Arabia 6 
Senegal 8 
Serbia 4 
Seychelles 16 
Sierra_Leone 16 
Singapore 8 
Slovakia 5 
Slovakia 6 
Slovenia 1 
Slovenia 2 
Solomon_Islands 16 
Somalia 16 
South_Africa 8 
South_Sudan 16 
Spain 5 
Spain 6 
Sri_Lanka 8 
St._Helena 8 
St._Pierre_and_Miquelon 8 
St._Vincent_and_the_Grenadines_ 16 
Sudan 8 
Suriname 8 
Svalbard 8 
Swaziland 16 
Sweden 5 
Sweden 6 
Sweden 7 
Switzerland 1 
Switzerland 2 
Syrian_Arab_Republic 8 
Taiwan 6 
Taiwan 7 
Tajikistan 4 
Tanzania 8 
Thailand 5 
Thailand 6 
Thailand 7 
Togo 16 
Trinidad_and_Tobago 8 
Tunisia 8 
Turkey 4 
Turkmenistan 16 
Turks_and_Caicos_Islands 16 
Tuvalu 16 
Uganda 8 
UK 5 
UK 6 
UK 7 
Ukraine 2 
United_Arab_Emirates 6 
United_States 9 
United_States 10 
United_States 11 
Uruguay 7 
Uzbekistan 4 
Vanuatu 8 
Venezuela 8 
Vietnam 6 
Virgin_Islands 12 
Wallis_and_Futuna 8 
Western_Sahara 16 
Yemen 16 
Zambia 8 
Zimbabwe 8 


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_country_group_id_DEVICE.txt <==
Afghanistan 8 
Albania 8 
Algeria 8 
American_Samoa 11 
Andorra 8 
Angola 16 
Anguilla 16 
Antigua_and_Barbuda 12 
Argentina 6 
Armenia 4 
Aruba 8 
Australia 6 
Austria 5 
Austria 6 
Azerbaijan 16 
Bahamas 16 
Bahrain 5 
Bahrain 6 
Bangladesh 8 
Barbados 16 
Belarus 4 
Belgium 6 
Belize 16 
Benin 8 
Bermuda 16 
Bhutan 14 
Bolivia 12 
Bosnia_and_Herzegowina 8 
Botswana 8 
Brazil 5 
Brazil 6 
Brazil 7 
Brunei 6 
Bulgaria 6 
Burkina_Faso 16 
Burundi 16 
Cambodia 14 
Cameroon 8 
Canada 9 
Canada 10 
Cape_Verde 8 
Cayman_Islands 16 
Central_Africa_Republic 8 
Chad 16 
Chile 5 
Chile 6 
China 6 
Colombia 8 
Comoros 16 
Congo 16 
Cook_Islands 16 
Costa_Rica 8 
Cote_D'Ivoire 8 
Croatia 6 
Cuba 12 
Cyprus 5 
Cyprus 6 
Cyprus 7 
Czech_Republic 5 
Czech_Republic 6 
Denmark 5 
Denmark 6 
Djibouti 16 
Dominican_Republic 8 
Dominica 16 
D.P.R.O._Korea 16 
DRC_Congo 8 
Ecuador 8 
Egypt 8 
El_Savador 8 
Equatorial_Guinea 8 
Eritrea 16 
Estonia 5 
Estonia 6 
Ethiopia 16 
Falkland_Islands_(Malvinas) 8 
Faroe_Islands 8 
Federated_States_of_Micronesia 12 
Fiji 16 
Finland 5 
Finland 6 
France 5 
France 6 
French_Guiana 8 
French_Polynesia 7 
Gabon 16 
Gambia 16 
Georgia 8 
Germany 5 
Germany 6 
Germany 7 
Ghana 8 
Gibraltar 8 
Greece 5 
Greece 6 
Greece 7 
Grenada 16 
Greenland 8 
Guadelupe 8 
Guam 11 
Guatemala 8 
Guinea 8 
Guinea_Bissau 8 
Guyana 16 
Haiti 16 
Honduras 8 
Hong_Kong 6 
Hungary 5 
Hungary 6 
Iceland 5 
India 9 
India 10 
India 11 
Indonesia 8 
Iran 12 
Iraq 12 
Ireland 5 
Ireland 6 
Ireland 7 
Israel 5 
Israel 6 
Italy 5 
Italy 6 
Italy 7 
Jamaica 8 
Japan 6 
Japan 7 
Jordan 8 
Kazakhstan 16 
Kiribati 8 
Kuwait 8 
Kyrgyzstan 8 
Lao_PDR 14 
Latvia 6 
Lebanon 8 
Lesotho 6 
Liberia 16 
Libya 16 
Liechtenstein 6 
Lithuania 5 
Lithuania 6 
Luxemburg 5 
Luxemburg 6 
Macau 16 
Macedonia 8 
Madagascar 8 
Malawi 16 
Malaysia 5 
Malaysia 6 
Malaysia 7 
Maldives 8 
Mali 8 
Malta 5 
Malta 6 
Marshall_Islands 12 
Martinique 8 
Mauritania 8 
Mauritius 8 
Mexico 5 
Mexico 6 
Moldova 8 
Monaco 6 
Mongolia 8 
Montenegro 8 
Montserrat 8 
Morocco 8 
Mozambique 8 
Myanmar 6 
Namibia 16 
Nauru 16 
Nepal 8 
Netherlands_Antilles 8 
Netherlands 5 
Netherlands 6 
New_Caledonia 8 
New_Zealand 6 
Nicaragua 11 
Niger 8 
Nigeria 8 
Niue 8 
Northern_Mariana_Islands 12 
Norway 5 
Norway 6 
Norway 7 
Oman 6 
Pakistan 8 
Palau 12 
Panama 12 
Papua_New_Guinea 8 
Paraguay 8 
Peru 8 
Philippines 6 
Pitcairn 16 
Poland 5 
Poland 6 
Portugal 5 
Puerto_Rico 12 
Qatar 6 
Republic_of_Korea 10 
Republic_of_Korea 11 
Reunion 8 
Romania 5 
Romania 6 
Romania 7 
Russian_Federation 8 
Rwanda 8 
Saint_Kitts_and_Nevis 16 
Saint_Lucia 16 
Samoa 16 
San_Marino 6 
San_Marino 7 
Sao_Tome_and_Principe 16 
Saudi_Arabia 5 
Saudi_Arabia 6 
Senegal 8 
Serbia 8 
Seychelles 16 
Sierra_Leone 16 
Singapore 8 
Slovakia 5 
Slovakia 6 
Slovenia 5 
Slovenia 6 
Solomon_Islands 16 
Somalia 16 
South_Africa 8 
South_Sudan 16 
Spain 5 
Spain 6 
Sri_Lanka 8 
St._Helena 8 
St._Pierre_and_Miquelon 8 
St._Vincent_and_the_Grenadines 8 
Sudan 8 
Suriname 8 
Svalbard 8 
Swaziland 8 
Sweden 5 
Sweden 6 
Sweden 7 
Switzerland 5 
Switzerland 6 
Syrian_Arab_Republic 16 
Taiwan 6 
Taiwan 7 
Tajikistan 16 
Tanzania 8 
Thailand 5 
Thailand 6 
Thailand 7 
Togo 16 
Trinidad_and_Tobago 8 
Tunisia 8 
Turkey 8 
Turkmenistan 16 
Turks_and_Caicos_Islands 16 
Tuvalu 16 
Uganda 8 
UK 5 
UK 6 
UK 7 
Ukraine 14 
United_Arab_Emirates 6 
United_States 9 
United_States 10 
United_States 11 
Uruguay 7 
Uzbekistan 16 
Vanuatu 8 
Venezuela 8 
Vietnam 10 
Virgin_Islands 12 
Wallis_and_Futuna 8 
Western_Sahara 16 
Yemen 16 
Zambia 8 
Zimbabwe 8 


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_country_group_id_pop_weight.txt <==
Afghanistan 8 0.00494
Albania 8 0.00037
Algeria 4 0.00559
American_Samoa 12 0.00001
Andorra 8 0.00001
Angola 16 0.00413
Anguilla 16 0.00000
Antigua_and_Barbuda 8 0.00001
Argentina 6 0.00581
Armenia 4 0.00038
Aruba 8 0.00001
Australia 6 0.00327
Austria 5 0.00116
Austria 6 0.00116
Azerbaijan 4 0.00130
Bahamas 16 0.00005
Bahrain 5 0.00021
Bahrain 6 0.00021
Bangladesh 8 0.02117
Barbados 16 0.00004
Belarus 4 0.00123
Belgium 2 0.00150
Belize 16 0.00005
Benin 8 0.00153
Bermuda 16 0.00001
Bhutan 6 0.00010
Bolivia 12 0.00149
Bosnia_and_Herzegowina 4 0.00043
Botswana 8 0.00030
Brazil 5 0.02740
Brazil 6 0.02740
Brazil 7 0.02740
Brunei 14 0.00006
Bulgaria 6 0.00091
Burkina_Faso 16 0.00264
Burundi 16 0.00141
Cambodia 6 0.00214
Cameroon 8 0.00336
Canada 1 0.00486
Canada 2 0.00486
Cape_Verde 8 0.00007
Cayman_Islands 16 0.00001
Central_Africa_Republic 8 0.00062
Chad 16 0.00207
Chile 1 0.00246
Chile 2 0.00246
China 2 0.18612
Colombia 8 0.00653
Comoros 16 0.00011
Congo 16 0.00070
Cook_Islands 16 0.00000
Costa_Rica 8 0.00066
Cote_D'Ivoire 8 0.00334
Croatia 2 0.00054
Cuba 16 0.00147
Cyprus 5 0.00015
Cyprus 6 0.00015
Cyprus 7 0.00015
Czech_Republic 5 0.00139
Czech_Republic 6 0.00139
Denmark 5 0.00075
Denmark 6 0.00075
Djibouti 16 0.00013
Dominican_Republic 8 0.00139
Dominica 16 0.00001
D.P.R.O._Korea 16 0.00333
DRC_Congo 8 0.01127
Ecuador 8 0.00226
Egypt 8 0.01303
El_Savador 8 0.00084
Equatorial_Guinea 8 0.00018
Eritrea 16 0.00045
Estonia 5 0.00017
Estonia 6 0.00017
Ethiopia 16 0.01455
Falkland_Islands_(Malvinas) 8 0.00000
Faroe_Islands 8 0.00001
Federated_States_of_Micronesia 12 0.00001
Fiji 16 0.00012
Finland 5 0.00072
Finland 6 0.00072
France 5 0.00845
France 6 0.00845
French_Guiana 8 0.00004
French_Polynesia 8 0.00004
Gabon 16 0.00028
Gambia 16 0.00030
Georgia 4 0.00052
Germany 5 0.01084
Germany 6 0.01084
Germany 7 0.01084
Ghana 8 0.00374
Gibraltar 8 0.00000
Greece 1 0.00136
Greece 2 0.00136
Greece 3 0.00136
Greenland 8 0.00001
Grenada 16 0.00001
Guadelupe 8 0.00006
Guam 11 0.00002
Guatemala 8 0.00228
Guinea 8 0.00166
Guinea_Bissau 8 0.00025
Guyana 16 0.00010
Haiti 16 0.00146
Honduras 8 0.00127
Hong_Kong 6 0.00097
Hungary 5 0.00126
Hungary 6 0.00126
Iceland 5 0.00004
India 1 0.17738
India 2 0.17738
India 3 0.17738
Indonesia 8 0.03513
Iran 8 0.01076
Iraq 12 0.00510
Ireland 5 0.00063
Ireland 6 0.00063
Ireland 7 0.00063
Israel 1 0.00111
Israel 2 0.00111
Italy 1 0.00786
Italy 2 0.00786
Italy 3 0.00786
Jamaica 8 0.00038
Japan 10 0.01647
Japan 11 0.01647
Jordan 8 0.00131
Kazakhstan 4 0.00241
Kenya 8 0.00682
Kiribati 8 0.00002
Kuwait 4 0.00055
Kyrgyzstan 4 0.00083
Lao_PDR 14 0.00093
Latvia 6 0.00025
Lebanon 8 0.00089
Lesotho 14 0.00028
Liberia 16 0.00064
Libya 16 0.00088
Liechtenstein 2 0.00000
Lithuania 1 0.00036
Lithuania 2 0.00036
Luxemburg 1 0.00008
Luxemburg 2 0.00008
Macau 16 0.00008
Macedonia 8 0.00027
Madagascar 8 0.00350
Malawi 16 0.00242
Malaysia 5 0.00415
Malaysia 6 0.00415
Malaysia 7 0.00415
Maldives 8 0.00007
Mali 8 0.00255
Malta 5 0.00006
Malta 6 0.00006
Marshall_Islands 12 0.00001
Martinique 8 0.00005
Mauritania 8 0.00059
Mauritius 8 0.00016
Mexico 5 0.01656
Mexico 6 0.01656
Moldova 4 0.00052
Monaco 2 0.00001
Mongolia 8 0.00042
Montenegro 4 0.00008
Montserrat 8 0.00000
Morocco 8 0.00473
Mozambique 8 0.00394
Myanmar 6 0.00702
Namibia 8 0.00032
Nauru 16 0.00000
Nepal 8 0.00371
Netherlands_Antilles 16 0.00000
Netherlands 5 0.00222
Netherlands 6 0.00222
New_Caledonia 8 0.00004
New_Zealand 6 0.00062
Nicaragua 8 0.00085
Niger 8 0.00303
Nigeria 8 0.02609
Niue 8 0.00000
Northern_Mariana_Islands 12 0.00001
Norway 5 0.00070
Norway 6 0.00070
Norway 7 0.00070
Oman 6 0.00065
Pakistan 8 0.02811
Palau 12 0.00000
Panama 8 0.00055
Papua_New_Guinea 8 0.00114
Paraguay 8 0.00091
Peru 8 0.00422
Philippines 6 0.01403
Pitcairn 16 0.00000
Poland 1 0.00492
Poland 2 0.00492
Portugal 5 0.00133
Puerto_Rico 12 0.00038
Qatar 6 0.00037
Republic_of_Korea 6 0.00665
Republic_of_Korea 7 0.00665
Reunion 8 0.00012
Romania 5 0.00251
Romania 6 0.00251
Romania 7 0.00251
Russian_Federation 4 0.01894
Rwanda 8 0.00164
Saint_Kitts_and_Nevis 16 0.00001
Saint_Lucia 16 0.00002
Samoa 16 0.00003
San_Marino 2 0.00000
San_Marino 3 0.00000
Sao_Tome_and_Principe 16 0.00003
Saudi_Arabia 5 0.00445
Saudi_Arabia 6 0.00445
Senegal 8 0.00212
Serbia 4 0.00114
Seychelles 16 0.00001
Sierra_Leone 16 0.00101
Singapore 8 0.00075
Slovakia 5 0.00071
Slovakia 6 0.00071
Slovenia 1 0.00027
Slovenia 2 0.00027
Solomon_Islands 16 0.00009
Somalia 16 0.00200
South_Africa 8 0.00760
South_Sudan 16 0.00144
Spain 5 0.00607
Spain 6 0.00607
Sri_Lanka 8 0.00277
St._Helena 8 0.00000
St._Pierre_and_Miquelon 8 0.00000
St._Vincent_and_the_Grenadines 16 0.00001
Sudan 8 0.00556
Suriname 8 0.00008
Svalbard 8 0.00000
Swaziland 16 0.00015
Sweden 5 0.00130
Sweden 6 0.00130
Sweden 7 0.00130
Switzerland 1 0.00112
Switzerland 2 0.00112
Syrian_Arab_Republic 8 0.00222
Taiwan 6 0.00309
Taiwan 7 0.00309
Tajikistan 4 0.00121
Tanzania 8 0.00753
Thailand 5 0.00896
Thailand 6 0.00896
Thailand 7 0.00896
Togo 16 0.00105
Trinidad_and_Tobago 8 0.00018
Tunisia 8 0.00152
Turkey 4 0.01083
Turkmenistan 16 0.00077
Turks_and_Caicos_Islands 16 0.00000
Tuvalu 16 0.00000
Uganda 8 0.00575
UK 5 0.00877
UK 6 0.00877
UK 7 0.00877
Ukraine 2 0.00571
United_Arab_Emirates 6 0.00127
United_States 9 0.04272
United_States 10 0.04272
United_States 11 0.04272
Uruguay 7 0.00045
Uzbekistan 4 0.00428
Vanuatu 8 0.00004
Venezuela 8 0.00370
Vietnam 6 0.01252
Virgin_Islands 12 0.00001
Wallis_and_Futuna 8 0.00000
Western_Sahara 16 0.00008
Yemen 16 0.00379
Zambia 8 0.00232
Zimbabwe 8 0.00190


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_country_group_id_pop_weight_DEVICE.txt <==
Afghanistan 8 0.00494
Albania 8 0.00037
Algeria 8 0.00559
American_Samoa 11 
American_Samoa 12 
Andorra 8 0.00001
Angola 16 0.00413
Anguilla 16 0.00000
Antigua_and_Barbuda 12 0.00001
Argentina 6 0.00581
Armenia 4 0.00038
Aruba 8 0.00001
Australia 6 0.00327
Austria 5 0.00116
Austria 6 0.00116
Azerbaijan 16 0.00130
Bahamas 16 0.00005
Bahrain 5 0.00021
Bahrain 6 0.00021
Bangladesh 8 0.02117
Barbados 16 0.00004
Belarus 4 0.00123
Belgium 6 0.00150
Belize 16 0.00005
Benin 8 0.00153
Bermuda 16 0.00001
Bhutan 14 0.00010
Bolivia 12 0.00149
Bosnia_and_Herzegowina 8 0.00043
Botswana 8 0.00030
Brazil 5 0.02740
Brazil 6 0.02740
Brazil 7 0.02740
Brunei 6 0.00006
Bulgaria 6 0.00091
Burkina_Faso 16 0.00264
Burundi 16 0.00141
Cambodia 14 0.00214
Cameroon 8 0.00336
Canada 9 0.00486
Canada 10 0.00486
Cape_Verde 8 0.00007
Cayman_Islands 16 0.00001
Central_Africa_Republic 8 0.00062
Chad 16 0.00207
Chile 5 0.00246
Chile 6 0.00246
China 6 0.18612
Colombia 8 0.00653
Comoros 16 0.00011
Congo 16 0.00070
Cook_Islands 16 0.00000
Costa_Rica 8 0.00066
Cote_D'Ivoire 8 0.00334
Croatia 6 0.00054
Cuba 12 0.00147
Cyprus 5 0.00015
Cyprus 6 0.00015
Cyprus 7 0.00015
Czech_Republic 5 0.00139
Czech_Republic 6 0.00139
Denmark 5 0.00075
Denmark 6 0.00075
Djibouti 16 0.00013
Dominican_Republic 8 0.00139
Dominica 16 0.00001
D.P.R.O._Korea 16 0.00333
DRC_Congo 8 0.01127
Ecuador 8 0.00226
Egypt 8 0.01303
El_Savador 8 0.00084
Equatorial_Guinea 8 0.00018
Eritrea 16 0.00045
Estonia 5 0.00017
Estonia 6 0.00017
Ethiopia 16 0.01455
Falkland_Islands_(Malvinas) 8 0.00000
Faroe_Islands 8 0.00001
Federated_States_of_Micronesia 12 0.00001
Fiji 16 0.00012
Finland 5 0.00072
Finland 6 0.00072
France 5 0.00845
France 6 0.00845
French_Guiana 8 0.00004
French_Polynesia 7 
French_Polynesia 8 
Gabon 16 0.00028
Gambia 16 0.00030
Georgia 8 0.00052
Germany 5 0.01084
Germany 6 0.01084
Germany 7 0.01084
Ghana 8 0.00374
Gibraltar 8 0.00000
Greece 5 0.00136
Greece 6 0.00136
Greece 7 0.00136
Grenada 16 0.00001
Greenland 8 0.00001
Guadelupe 8 0.00006
Guam 11 0.00002
Guatemala 8 0.00228
Guinea 8 0.00166
Guinea_Bissau 8 0.00025
Guyana 16 0.00010
Haiti 16 0.00146
Honduras 8 0.00127
Hong_Kong 6 0.00097
Hungary 5 0.00126
Hungary 6 0.00126
Iceland 5 0.00004
India 9 0.17738
India 10 0.17738
India 11 0.17738
Indonesia 8 0.03513
Iran 12 0.01076
Iraq 12 0.00510
Ireland 5 0.00063
Ireland 6 0.00063
Ireland 7 0.00063
Israel 5 0.00111
Israel 6 0.00111
Italy 5 0.00786
Italy 6 0.00786
Italy 7 0.00786
Jamaica 8 0.00038
Japan 6 0.01647
Japan 7 0.01647
Jordan 8 0.00131
Kazakhstan 16 0.00241
Kiribati 8 0.00002
Kuwait 8 0.00055
Kyrgyzstan 8 0.00083
Lao_PDR 14 0.00093
Latvia 6 0.00025
Lebanon 8 0.00089
Lesotho 6 0.00028
Liberia 16 0.00064
Libya 16 0.00088
Liechtenstein 6 0.00000
Lithuania 5 0.00036
Lithuania 6 0.00036
Luxemburg 5 0.00008
Luxemburg 6 0.00008
Macau 16 0.00008
Macedonia 8 0.00027
Madagascar 8 0.00350
Malawi 16 0.00242
Malaysia 5 0.00415
Malaysia 6 0.00415
Malaysia 7 0.00415
Maldives 8 0.00007
Mali 8 0.00255
Malta 5 0.00006
Malta 6 0.00006
Marshall_Islands 12 0.00001
Martinique 8 0.00005
Mauritania 8 0.00059
Mauritius 8 0.00016
Mexico 5 0.01656
Mexico 6 0.01656
Moldova 8 0.00052
Monaco 6 0.00001
Mongolia 8 0.00042
Montenegro 8 0.00008
Montserrat 8 0.00000
Morocco 8 0.00473
Mozambique 8 0.00394
Myanmar 6 0.00702
Namibia 16 0.00032
Nauru 16 0.00000
Nepal 8 0.00371
Netherlands_Antilles 8 0.00000
Netherlands 5 0.00222
Netherlands 6 0.00222
New_Caledonia 8 0.00004
New_Zealand 6 0.00062
Nicaragua 11 
Nicaragua 12 
Niger 8 0.00303
Nigeria 8 0.02609
Niue 8 0.00000
Northern_Mariana_Islands 12 0.00001
Norway 5 0.00070
Norway 6 0.00070
Norway 7 0.00070
Oman 6 0.00065
Pakistan 8 0.02811
Palau 12 0.00000
Panama 12 0.00055
Papua_New_Guinea 8 0.00114
Paraguay 8 0.00091
Peru 8 0.00422
Philippines 6 0.01403
Pitcairn 16 0.00000
Poland 5 0.00492
Poland 6 0.00492
Portugal 5 0.00133
Puerto_Rico 12 0.00038
Qatar 6 0.00037
Republic_of_Korea 10 0.00665
Republic_of_Korea 11 0.00665
Reunion 8 0.00012
Romania 5 0.00251
Romania 6 0.00251
Romania 7 0.00251
Russian_Federation 8 0.01894
Rwanda 8 0.00164
Saint_Kitts_and_Nevis 16 0.00001
Saint_Lucia 16 0.00002
Samoa 16 0.00003
San_Marino 6 0.00000
San_Marino 7 0.00000
Sao_Tome_and_Principe 16 0.00003
Saudi_Arabia 5 0.00445
Saudi_Arabia 6 0.00445
Senegal 8 0.00212
Serbia 8 0.00114
Seychelles 16 0.00001
Sierra_Leone 16 0.00101
Singapore 8 0.00075
Slovakia 5 0.00071
Slovakia 6 0.00071
Slovenia 5 0.00027
Slovenia 6 0.00027
Solomon_Islands 16 0.00009
Somalia 16 0.00200
South_Africa 8 0.00760
South_Sudan 16 0.00144
Spain 5 0.00607
Spain 6 0.00607
Sri_Lanka 8 0.00277
St._Helena 8 0.00000
St._Pierre_and_Miquelon 8 0.00000
St._Vincent_and_the_Grenadines 8 0.00001
Sudan 8 0.00556
Suriname 8 0.00008
Svalbard 8 0.00000
Swaziland 8 0.00015
Sweden 5 0.00130
Sweden 6 0.00130
Sweden 7 0.00130
Switzerland 5 0.00112
Switzerland 6 0.00112
Syrian_Arab_Republic 16 0.00222
Taiwan 6 0.00309
Taiwan 7 0.00309
Tajikistan 16 0.00121
Tanzania 8 0.00753
Thailand 5 0.00896
Thailand 6 0.00896
Thailand 7 0.00896
Togo 16 0.00105
Trinidad_and_Tobago 8 0.00018
Tunisia 8 0.00152
Turkey 8 0.01083
Turkmenistan 16 0.00077
Turks_and_Caicos_Islands 16 0.00000
Tuvalu 16 0.00000
Uganda 8 0.00575
UK 5 0.00877
UK 6 0.00877
UK 7 0.00877
Ukraine 14 0.00571
United_Arab_Emirates 6 0.00127
United_States 9 0.04272
United_States 10 0.04272
United_States 11 0.04272
Uruguay 7 0.00045
Uzbekistan 16 0.00428
Vanuatu 8 0.00004
Venezuela 8 0.00370
Vietnam 10 0.01252
Virgin_Islands 12 0.00001
Wallis_and_Futuna 8 0.00000
Western_Sahara 16 0.00008
Yemen 16 0.00379
Zambia 8 0.00232
Zimbabwe 8 0.00190


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_country_group_id_sorted.txt <==
Canada 1 
Chile 1 
Greece 1 
India 1 
Israel 1 
Italy 1 
Lithuania 1 
Luxemburg 1 
Poland 1 
Slovenia 1 
Switzerland 1 
Belgium 2 
Canada 2 
Chile 2 
China 2 
Croatia 2 
Greece 2 
India 2 
Israel 2 
Italy 2 
Liechtenstein 2 
Lithuania 2 
Luxemburg 2 
Monaco 2 
Poland 2 
San_Marino 2 
Slovenia 2 
Switzerland 2 
Ukraine 2 
Greece 3 
India 3 
Italy 3 
San_Marino 3 
Algeria 4 
Armenia 4 
Azerbaijan 4 
Belarus 4 
Bosnia_and_Herzegowina 4 
Georgia 4 
Kazakhstan 4 
Kuwait 4 
Kyrgyzstan 4 
Moldova 4 
Montenegro 4 
Russian_Federation 4 
Serbia 4 
Tajikistan 4 
Turkey 4 
Uzbekistan 4 
Austria 5 
Bahrain 5 
Brazil 5 
Cyprus 5 
Czech_Republic 5 
Denmark 5 
Estonia 5 
Finland 5 
France 5 
Germany 5 
Hungary 5 
Iceland 5 
Ireland 5 
Malaysia 5 
Malta 5 
Mexico 5 
Netherlands 5 
Norway 5 
Portugal 5 
Romania 5 
Saudi_Arabia 5 
Slovakia 5 
Spain 5 
Sweden 5 
Thailand 5 
UK 5 
Argentina 6 
Australia 6 
Austria 6 
Bahrain 6 
Bhutan 6 
Brazil 6 
Bulgaria 6 
Cambodia 6 
Cyprus 6 
Czech_Republic 6 
Denmark 6 
Estonia 6 
Finland 6 
France 6 
Germany 6 
Hong_Kong 6 
Hungary 6 
Ireland 6 
Latvia 6 
Malaysia 6 
Malta 6 
Mexico 6 
Myanmar 6 
Netherlands 6 
New_Zealand 6 
Norway 6 
Oman 6 
Philippines 6 
Qatar 6 
Republic_of_Korea 6 
Romania 6 
Saudi_Arabia 6 
Slovakia 6 
Spain 6 
Sweden 6 
Taiwan 6 
Thailand 6 
UK 6 
United_Arab_Emirates 6 
Vietnam 6 
Brazil 7 
Cyprus 7 
Germany 7 
Ireland 7 
Malaysia 7 
Norway 7 
Republic_of_Korea 7 
Romania 7 
Sweden 7 
Taiwan 7 
Thailand 7 
UK 7 
Uruguay 7 
Afghanistan 8 
Albania 8 
Andorra 8 
Antigua_and_Barbuda 8 
Aruba 8 
Bangladesh 8 
Benin 8 
Botswana 8 
Cameroon 8 
Cape_Verde 8 
Central_Africa_Republic 8 
Colombia 8 
Costa_Rica 8 
Cote_D'Ivoire 8 
Dominican_Republic 8 
DRC_Congo 8 
Ecuador 8 
Egypt 8 
El_Savador 8 
Equatorial_Guinea 8 
Falkland_Islands_(Malvinas) 8 
Faroe_Islands 8 
French_Guiana 8 
French_Polynesia 8 
Ghana 8 
Gibraltar 8 
Greenland 8 
Guadelupe 8 
Guatemala 8 
Guinea 8 
Guinea_Bissau 8 
Honduras 8 
Indonesia 8 
Iran 8 
Jamaica 8 
Jordan 8 
Kenya 8 
Kiribati 8 
Lebanon 8 
Macedonia 8 
Madagascar 8 
Maldives 8 
Mali 8 
Martinique 8 
Mauritania 8 
Mauritius 8 
Mongolia 8 
Montserrat 8 
Morocco 8 
Mozambique 8 
Namibia 8 
Nepal 8 
New_Caledonia 8 
Nicaragua 8 
Niger 8 
Nigeria 8 
Niue 8 
Pakistan 8 
Panama 8 
Papua_New_Guinea 8 
Paraguay 8 
Peru 8 
Reunion 8 
Rwanda 8 
Senegal 8 
Singapore 8 
South_Africa 8 
Sri_Lanka 8 
St._Helena 8 
St._Pierre_and_Miquelon 8 
Sudan 8 
Suriname 8 
Svalbard 8 
Syrian_Arab_Republic 8 
Tanzania 8 
Trinidad_and_Tobago 8 
Tunisia 8 
Uganda 8 
Vanuatu 8 
Venezuela 8 
Wallis_and_Futuna 8 
Zambia 8 
Zimbabwe 8 
United_States 9 
Japan 10 
United_States 10 
Guam 11 
Japan 11 
United_States 11 
American_Samoa 12 
Bolivia 12 
Federated_States_of_Micronesia 12 
Iraq 12 
Marshall_Islands 12 
Northern_Mariana_Islands 12 
Palau 12 
Puerto_Rico 12 
Virgin_Islands 12 
Brunei 14 
Lao_PDR 14 
Lesotho 14 
Angola 16 
Anguilla 16 
Bahamas 16 
Barbados 16 
Belize 16 
Bermuda 16 
Burkina_Faso 16 
Burundi 16 
Cayman_Islands 16 
Chad 16 
Comoros 16 
Congo 16 
Cook_Islands 16 
Cuba 16 
Djibouti 16 
Dominica 16 
D.P.R.O._Korea 16 
Eritrea 16 
Ethiopia 16 
Fiji 16 
Gabon 16 
Gambia 16 
Grenada 16 
Guyana 16 
Haiti 16 
Liberia 16 
Libya 16 
Macau 16 
Malawi 16 
Nauru 16 
Netherlands_Antilles 16 
Pitcairn 16 
Saint_Kitts_and_Nevis 16 
Saint_Lucia 16 
Samoa 16 
Sao_Tome_and_Principe 16 
Seychelles 16 
Sierra_Leone 16 
Solomon_Islands 16 
Somalia 16 
South_Sudan 16 
St._Vincent_and_the_Grenadines_ 16 
Swaziland 16 
Togo 16 
Turkmenistan 16 
Turks_and_Caicos_Islands 16 
Tuvalu 16 
Western_Sahara 16 
Yemen 16 


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_country_group_id_sorted_DEVICE.txt <==
Armenia 4 
Belarus 4 
Austria 5 
Bahrain 5 
Brazil 5 
Chile 5 
Cyprus 5 
Czech_Republic 5 
Denmark 5 
Estonia 5 
Finland 5 
France 5 
Germany 5 
Greece 5 
Hungary 5 
Iceland 5 
Ireland 5 
Israel 5 
Italy 5 
Lithuania 5 
Luxemburg 5 
Malaysia 5 
Malta 5 
Mexico 5 
Netherlands 5 
Norway 5 
Poland 5 
Portugal 5 
Romania 5 
Saudi_Arabia 5 
Slovakia 5 
Slovenia 5 
Spain 5 
Sweden 5 
Switzerland 5 
Thailand 5 
UK 5 
Argentina 6 
Australia 6 
Austria 6 
Bahrain 6 
Belgium 6 
Brazil 6 
Brunei 6 
Bulgaria 6 
Chile 6 
China 6 
Croatia 6 
Cyprus 6 
Czech_Republic 6 
Denmark 6 
Estonia 6 
Finland 6 
France 6 
Germany 6 
Greece 6 
Hong_Kong 6 
Hungary 6 
Ireland 6 
Israel 6 
Italy 6 
Japan 6 
Latvia 6 
Lesotho 6 
Liechtenstein 6 
Lithuania 6 
Luxemburg 6 
Malaysia 6 
Malta 6 
Mexico 6 
Monaco 6 
Myanmar 6 
Netherlands 6 
New_Zealand 6 
Norway 6 
Oman 6 
Philippines 6 
Poland 6 
Qatar 6 
Romania 6 
San_Marino 6 
Saudi_Arabia 6 
Slovakia 6 
Slovenia 6 
Spain 6 
Sweden 6 
Switzerland 6 
Taiwan 6 
Thailand 6 
UK 6 
United_Arab_Emirates 6 
Brazil 7 
Cyprus 7 
French_Polynesia 7 
Germany 7 
Greece 7 
Ireland 7 
Italy 7 
Japan 7 
Malaysia 7 
Norway 7 
Romania 7 
San_Marino 7 
Sweden 7 
Taiwan 7 
Thailand 7 
UK 7 
Uruguay 7 
Afghanistan 8 
Albania 8 
Algeria 8 
Andorra 8 
Aruba 8 
Bangladesh 8 
Benin 8 
Bosnia_and_Herzegowina 8 
Botswana 8 
Cameroon 8 
Cape_Verde 8 
Central_Africa_Republic 8 
Colombia 8 
Costa_Rica 8 
Cote_D'Ivoire 8 
Dominican_Republic 8 
DRC_Congo 8 
Ecuador 8 
Egypt 8 
El_Savador 8 
Equatorial_Guinea 8 
Falkland_Islands_(Malvinas) 8 
Faroe_Islands 8 
French_Guiana 8 
Georgia 8 
Ghana 8 
Gibraltar 8 
Greenland 8 
Guadelupe 8 
Guatemala 8 
Guinea 8 
Guinea_Bissau 8 
Honduras 8 
Indonesia 8 
Jamaica 8 
Jordan 8 
Kiribati 8 
Kuwait 8 
Kyrgyzstan 8 
Lebanon 8 
Macedonia 8 
Madagascar 8 
Maldives 8 
Mali 8 
Martinique 8 
Mauritania 8 
Mauritius 8 
Moldova 8 
Mongolia 8 
Montenegro 8 
Montserrat 8 
Morocco 8 
Mozambique 8 
Nepal 8 
Netherlands_Antilles 8 
New_Caledonia 8 
Niger 8 
Nigeria 8 
Niue 8 
Pakistan 8 
Papua_New_Guinea 8 
Paraguay 8 
Peru 8 
Reunion 8 
Russian_Federation 8 
Rwanda 8 
Senegal 8 
Serbia 8 
Singapore 8 
South_Africa 8 
Sri_Lanka 8 
St._Helena 8 
St._Pierre_and_Miquelon 8 
St._Vincent_and_the_Grenadines 8 
Sudan 8 
Suriname 8 
Svalbard 8 
Swaziland 8 
Tanzania 8 
Trinidad_and_Tobago 8 
Tunisia 8 
Turkey 8 
Uganda 8 
Vanuatu 8 
Venezuela 8 
Wallis_and_Futuna 8 
Zambia 8 
Zimbabwe 8 
Canada 9 
India 9 
United_States 9 
Canada 10 
India 10 
Republic_of_Korea 10 
United_States 10 
Vietnam 10 
American_Samoa 11 
Guam 11 
India 11 
Nicaragua 11 
Republic_of_Korea 11 
United_States 11 
Antigua_and_Barbuda 12 
Bolivia 12 
Cuba 12 
Federated_States_of_Micronesia 12 
Iran 12 
Iraq 12 
Marshall_Islands 12 
Northern_Mariana_Islands 12 
Palau 12 
Panama 12 
Puerto_Rico 12 
Virgin_Islands 12 
Bhutan 14 
Cambodia 14 
Lao_PDR 14 
Ukraine 14 
Angola 16 
Anguilla 16 
Azerbaijan 16 
Bahamas 16 
Barbados 16 
Belize 16 
Bermuda 16 
Burkina_Faso 16 
Burundi 16 
Cayman_Islands 16 
Chad 16 
Comoros 16 
Congo 16 
Cook_Islands 16 
Djibouti 16 
Dominica 16 
D.P.R.O._Korea 16 
Eritrea 16 
Ethiopia 16 
Fiji 16 
Gabon 16 
Gambia 16 
Grenada 16 
Guyana 16 
Haiti 16 
Kazakhstan 16 
Liberia 16 
Libya 16 
Macau 16 
Malawi 16 
Namibia 16 
Nauru 16 
Pitcairn 16 
Saint_Kitts_and_Nevis 16 
Saint_Lucia 16 
Samoa 16 
Sao_Tome_and_Principe 16 
Seychelles 16 
Sierra_Leone 16 
Solomon_Islands 16 
Somalia 16 
South_Sudan 16 
Syrian_Arab_Republic 16 
Tajikistan 16 
Togo 16 
Turkmenistan 16 
Turks_and_Caicos_Islands 16 
Tuvalu 16 
Uzbekistan 16 
Western_Sahara 16 
Yemen 16 


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_country_group_id_sorted_pop_weight.txt <==
Canada 1 0.00486
Chile 1 0.00246
Greece 1 0.00136
India 1 0.17738
Israel 1 0.00111
Italy 1 0.00786
Lithuania 1 0.00036
Luxemburg 1 0.00008
Poland 1 0.00492
Slovenia 1 0.00027
Switzerland 1 0.00112
Belgium 2 0.00150
Canada 2 0.00486
Chile 2 0.00246
China 2 0.18612
Croatia 2 0.00054
Greece 2 0.00136
India 2 0.17738
Israel 2 0.00111
Italy 2 0.00786
Liechtenstein 2 0.00000
Lithuania 2 0.00036
Luxemburg 2 0.00008
Monaco 2 0.00001
Poland 2 0.00492
San_Marino 2 0.00000
Slovenia 2 0.00027
Switzerland 2 0.00112
Ukraine 2 0.00571
Greece 3 0.00136
India 3 0.17738
Italy 3 0.00786
San_Marino 3 0.00000
Algeria 4 0.00559
Armenia 4 0.00038
Azerbaijan 4 0.00130
Belarus 4 0.00123
Bosnia_and_Herzegowina 4 0.00043
Georgia 4 0.00052
Kazakhstan 4 0.00241
Kuwait 4 0.00055
Kyrgyzstan 4 0.00083
Moldova 4 0.00052
Montenegro 4 0.00008
Russian_Federation 4 0.01894
Serbia 4 0.00114
Tajikistan 4 0.00121
Turkey 4 0.01083
Uzbekistan 4 0.00428
Austria 5 0.00116
Bahrain 5 0.00021
Brazil 5 0.02740
Cyprus 5 0.00015
Czech_Republic 5 0.00139
Denmark 5 0.00075
Estonia 5 0.00017
Finland 5 0.00072
France 5 0.00845
Germany 5 0.01084
Hungary 5 0.00126
Iceland 5 0.00004
Ireland 5 0.00063
Malaysia 5 0.00415
Malta 5 0.00006
Mexico 5 0.01656
Netherlands 5 0.00222
Norway 5 0.00070
Portugal 5 0.00133
Romania 5 0.00251
Saudi_Arabia 5 0.00445
Slovakia 5 0.00071
Spain 5 0.00607
Sweden 5 0.00130
Thailand 5 0.00896
UK 5 0.00877
Argentina 6 0.00581
Australia 6 0.00327
Austria 6 0.00116
Bahrain 6 0.00021
Bhutan 6 0.00010
Brazil 6 0.02740
Bulgaria 6 0.00091
Cambodia 6 0.00214
Cyprus 6 0.00015
Czech_Republic 6 0.00139
Denmark 6 0.00075
Estonia 6 0.00017
Finland 6 0.00072
France 6 0.00845
Germany 6 0.01084
Hong_Kong 6 0.00097
Hungary 6 0.00126
Ireland 6 0.00063
Latvia 6 0.00025
Malaysia 6 0.00415
Malta 6 0.00006
Mexico 6 0.01656
Myanmar 6 0.00702
Netherlands 6 0.00222
New_Zealand 6 0.00062
Norway 6 0.00070
Oman 6 0.00065
Philippines 6 0.01403
Qatar 6 0.00037
Republic_of_Korea 6 0.00665
Romania 6 0.00251
Saudi_Arabia 6 0.00445
Slovakia 6 0.00071
Spain 6 0.00607
Sweden 6 0.00130
Taiwan 6 0.00309
Thailand 6 0.00896
UK 6 0.00877
United_Arab_Emirates 6 0.00127
Vietnam 6 0.01252
Brazil 7 0.02740
Cyprus 7 0.00015
Germany 7 0.01084
Ireland 7 0.00063
Malaysia 7 0.00415
Norway 7 0.00070
Republic_of_Korea 7 0.00665
Romania 7 0.00251
Sweden 7 0.00130
Taiwan 7 0.00309
Thailand 7 0.00896
UK 7 0.00877
Uruguay 7 0.00045
Afghanistan 8 0.00494
Albania 8 0.00037
Andorra 8 0.00001
Antigua_and_Barbuda 8 0.00001
Aruba 8 0.00001
Bangladesh 8 0.02117
Benin 8 0.00153
Botswana 8 0.00030
Cameroon 8 0.00336
Cape_Verde 8 0.00007
Central_Africa_Republic 8 0.00062
Colombia 8 0.00653
Costa_Rica 8 0.00066
Cote_D'Ivoire 8 0.00334
Dominican_Republic 8 0.00139
DRC_Congo 8 0.01127
Ecuador 8 0.00226
Egypt 8 0.01303
El_Savador 8 0.00084
Equatorial_Guinea 8 0.00018
Falkland_Islands_(Malvinas) 8 0.00000
Faroe_Islands 8 0.00001
French_Guiana 8 0.00004
French_Polynesia 8 0.00004
Ghana 8 0.00374
Gibraltar 8 0.00000
Greenland 8 0.00001
Guadelupe 8 0.00006
Guatemala 8 0.00228
Guinea 8 0.00166
Guinea_Bissau 8 0.00025
Honduras 8 0.00127
Indonesia 8 0.03513
Iran 8 0.01076
Jamaica 8 0.00038
Jordan 8 0.00131
Kenya 8 0.00682
Kiribati 8 0.00002
Lebanon 8 0.00089
Macedonia 8 0.00027
Madagascar 8 0.00350
Maldives 8 0.00007
Mali 8 0.00255
Martinique 8 0.00005
Mauritania 8 0.00059
Mauritius 8 0.00016
Mongolia 8 0.00042
Montserrat 8 0.00000
Morocco 8 0.00473
Mozambique 8 0.00394
Namibia 8 0.00032
Nepal 8 0.00371
New_Caledonia 8 0.00004
Nicaragua 8 0.00085
Niger 8 0.00303
Nigeria 8 0.02609
Niue 8 0.00000
Pakistan 8 0.02811
Panama 8 0.00055
Papua_New_Guinea 8 0.00114
Paraguay 8 0.00091
Peru 8 0.00422
Reunion 8 0.00012
Rwanda 8 0.00164
Senegal 8 0.00212
Singapore 8 0.00075
South_Africa 8 0.00760
Sri_Lanka 8 0.00277
St._Helena 8 0.00000
St._Pierre_and_Miquelon 8 0.00000
Sudan 8 0.00556
Suriname 8 0.00008
Svalbard 8 0.00000
Syrian_Arab_Republic 8 0.00222
Tanzania 8 0.00753
Trinidad_and_Tobago 8 0.00018
Tunisia 8 0.00152
Uganda 8 0.00575
Vanuatu 8 0.00004
Venezuela 8 0.00370
Wallis_and_Futuna 8 0.00000
Zambia 8 0.00232
Zimbabwe 8 0.00190
United_States 9 0.04272
Japan 10 0.01647
United_States 10 0.04272
Guam 11 0.00002
Japan 11 0.01647
United_States 11 0.04272
American_Samoa 12 0.00001
Bolivia 12 0.00149
Federated_States_of_Micronesia 12 0.00001
Iraq 12 0.00510
Marshall_Islands 12 0.00001
Northern_Mariana_Islands 12 0.00001
Palau 12 0.00000
Puerto_Rico 12 0.00038
Virgin_Islands 12 0.00001
Brunei 14 0.00006
Lao_PDR 14 0.00093
Lesotho 14 0.00028
Angola 16 0.00413
Anguilla 16 0.00000
Bahamas 16 0.00005
Barbados 16 0.00004
Belize 16 0.00005
Bermuda 16 0.00001
Burkina_Faso 16 0.00264
Burundi 16 0.00141
Cayman_Islands 16 0.00001
Chad 16 0.00207
Comoros 16 0.00011
Congo 16 0.00070
Cook_Islands 16 0.00000
Cuba 16 0.00147
Djibouti 16 0.00013
Dominica 16 0.00001
D.P.R.O._Korea 16 0.00333
Eritrea 16 0.00045
Ethiopia 16 0.01455
Fiji 16 0.00012
Gabon 16 0.00028
Gambia 16 0.00030
Grenada 16 0.00001
Guyana 16 0.00010
Haiti 16 0.00146
Liberia 16 0.00064
Libya 16 0.00088
Macau 16 0.00008
Malawi 16 0.00242
Nauru 16 0.00000
Netherlands_Antilles 16 0.00000
Pitcairn 16 0.00000
Saint_Kitts_and_Nevis 16 0.00001
Saint_Lucia 16 0.00002
Samoa 16 0.00003
Sao_Tome_and_Principe 16 0.00003
Seychelles 16 0.00001
Sierra_Leone 16 0.00101
Solomon_Islands 16 0.00009
Somalia 16 0.00200
South_Sudan 16 0.00144
St._Vincent_and_the_Grenadines 16 0.00001
Swaziland 16 0.00015
Togo 16 0.00105
Turkmenistan 16 0.00077
Turks_and_Caicos_Islands 16 0.00000
Tuvalu 16 0.00000
Western_Sahara 16 0.00008
Yemen 16 0.00379


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_country_group_id_sorted_pop_weight_DEVICE.txt <==
Armenia 4 0.00038
Belarus 4 0.00123
Austria 5 0.00116
Bahrain 5 0.00021
Brazil 5 0.02740
Chile 5 0.00246
Cyprus 5 0.00015
Czech_Republic 5 0.00139
Denmark 5 0.00075
Estonia 5 0.00017
Finland 5 0.00072
France 5 0.00845
Germany 5 0.01084
Greece 5 0.00136
Hungary 5 0.00126
Iceland 5 0.00004
Ireland 5 0.00063
Israel 5 0.00111
Italy 5 0.00786
Lithuania 5 0.00036
Luxemburg 5 0.00008
Malaysia 5 0.00415
Malta 5 0.00006
Mexico 5 0.01656
Netherlands 5 0.00222
Norway 5 0.00070
Poland 5 0.00492
Portugal 5 0.00133
Romania 5 0.00251
Saudi_Arabia 5 0.00445
Slovakia 5 0.00071
Slovenia 5 0.00027
Spain 5 0.00607
Sweden 5 0.00130
Switzerland 5 0.00112
Thailand 5 0.00896
UK 5 0.00877
Argentina 6 0.00581
Australia 6 0.00327
Austria 6 0.00116
Bahrain 6 0.00021
Belgium 6 0.00150
Brazil 6 0.02740
Brunei 6 0.00006
Bulgaria 6 0.00091
Chile 6 0.00246
China 6 0.18612
Croatia 6 0.00054
Cyprus 6 0.00015
Czech_Republic 6 0.00139
Denmark 6 0.00075
Estonia 6 0.00017
Finland 6 0.00072
France 6 0.00845
Germany 6 0.01084
Greece 6 0.00136
Hong_Kong 6 0.00097
Hungary 6 0.00126
Ireland 6 0.00063
Israel 6 0.00111
Italy 6 0.00786
Japan 6 0.01647
Latvia 6 0.00025
Lesotho 6 0.00028
Liechtenstein 6 0.00000
Lithuania 6 0.00036
Luxemburg 6 0.00008
Malaysia 6 0.00415
Malta 6 0.00006
Mexico 6 0.01656
Monaco 6 0.00001
Myanmar 6 0.00702
Netherlands 6 0.00222
New_Zealand 6 0.00062
Norway 6 0.00070
Oman 6 0.00065
Philippines 6 0.01403
Poland 6 0.00492
Qatar 6 0.00037
Romania 6 0.00251
San_Marino 6 0.00000
Saudi_Arabia 6 0.00445
Slovakia 6 0.00071
Slovenia 6 0.00027
Spain 6 0.00607
Sweden 6 0.00130
Switzerland 6 0.00112
Taiwan 6 0.00309
Thailand 6 0.00896
UK 6 0.00877
United_Arab_Emirates 6 0.00127
Brazil 7 0.02740
Cyprus 7 0.00015
French_Polynesia 7 
Germany 7 0.01084
Greece 7 0.00136
Ireland 7 0.00063
Italy 7 0.00786
Japan 7 0.01647
Malaysia 7 0.00415
Norway 7 0.00070
Romania 7 0.00251
San_Marino 7 0.00000
Sweden 7 0.00130
Taiwan 7 0.00309
Thailand 7 0.00896
UK 7 0.00877
Uruguay 7 0.00045
Afghanistan 8 0.00494
Albania 8 0.00037
Algeria 8 0.00559
Andorra 8 0.00001
Aruba 8 0.00001
Bangladesh 8 0.02117
Benin 8 0.00153
Bosnia_and_Herzegowina 8 0.00043
Botswana 8 0.00030
Cameroon 8 0.00336
Cape_Verde 8 0.00007
Central_Africa_Republic 8 0.00062
Colombia 8 0.00653
Costa_Rica 8 0.00066
Cote_D'Ivoire 8 0.00334
Dominican_Republic 8 0.00139
DRC_Congo 8 0.01127
Ecuador 8 0.00226
Egypt 8 0.01303
El_Savador 8 0.00084
Equatorial_Guinea 8 0.00018
Falkland_Islands_(Malvinas) 8 0.00000
Faroe_Islands 8 0.00001
French_Guiana 8 0.00004
French_Polynesia 8 
Georgia 8 0.00052
Ghana 8 0.00374
Gibraltar 8 0.00000
Greenland 8 0.00001
Guadelupe 8 0.00006
Guatemala 8 0.00228
Guinea 8 0.00166
Guinea_Bissau 8 0.00025
Honduras 8 0.00127
Indonesia 8 0.03513
Jamaica 8 0.00038
Jordan 8 0.00131
Kiribati 8 0.00002
Kuwait 8 0.00055
Kyrgyzstan 8 0.00083
Lebanon 8 0.00089
Macedonia 8 0.00027
Madagascar 8 0.00350
Maldives 8 0.00007
Mali 8 0.00255
Martinique 8 0.00005
Mauritania 8 0.00059
Mauritius 8 0.00016
Moldova 8 0.00052
Mongolia 8 0.00042
Montenegro 8 0.00008
Montserrat 8 0.00000
Morocco 8 0.00473
Mozambique 8 0.00394
Nepal 8 0.00371
Netherlands_Antilles 8 0.00000
New_Caledonia 8 0.00004
Niger 8 0.00303
Nigeria 8 0.02609
Niue 8 0.00000
Pakistan 8 0.02811
Papua_New_Guinea 8 0.00114
Paraguay 8 0.00091
Peru 8 0.00422
Reunion 8 0.00012
Russian_Federation 8 0.01894
Rwanda 8 0.00164
Senegal 8 0.00212
Serbia 8 0.00114
Singapore 8 0.00075
South_Africa 8 0.00760
Sri_Lanka 8 0.00277
St._Helena 8 0.00000
St._Pierre_and_Miquelon 8 0.00000
St._Vincent_and_the_Grenadines 8 0.00001
Sudan 8 0.00556
Suriname 8 0.00008
Svalbard 8 0.00000
Swaziland 8 0.00015
Tanzania 8 0.00753
Trinidad_and_Tobago 8 0.00018
Tunisia 8 0.00152
Turkey 8 0.01083
Uganda 8 0.00575
Vanuatu 8 0.00004
Venezuela 8 0.00370
Wallis_and_Futuna 8 0.00000
Zambia 8 0.00232
Zimbabwe 8 0.00190
Canada 9 0.00486
India 9 0.17738
United_States 9 0.04272
Canada 10 0.00486
India 10 0.17738
Republic_of_Korea 10 0.00665
United_States 10 0.04272
Vietnam 10 0.01252
American_Samoa 11 
Guam 11 0.00002
India 11 0.17738
Nicaragua 11 
Republic_of_Korea 11 0.00665
United_States 11 0.04272
American_Samoa 12 
Antigua_and_Barbuda 12 0.00001
Bolivia 12 0.00149
Cuba 12 0.00147
Federated_States_of_Micronesia 12 0.00001
Iran 12 0.01076
Iraq 12 0.00510
Marshall_Islands 12 0.00001
Nicaragua 12 
Northern_Mariana_Islands 12 0.00001
Palau 12 0.00000
Panama 12 0.00055
Puerto_Rico 12 0.00038
Virgin_Islands 12 0.00001
Bhutan 14 0.00010
Cambodia 14 0.00214
Lao_PDR 14 0.00093
Ukraine 14 0.00571
Angola 16 0.00413
Anguilla 16 0.00000
Azerbaijan 16 0.00130
Bahamas 16 0.00005
Barbados 16 0.00004
Belize 16 0.00005
Bermuda 16 0.00001
Burkina_Faso 16 0.00264
Burundi 16 0.00141
Cayman_Islands 16 0.00001
Chad 16 0.00207
Comoros 16 0.00011
Congo 16 0.00070
Cook_Islands 16 0.00000
Djibouti 16 0.00013
Dominica 16 0.00001
D.P.R.O._Korea 16 0.00333
Eritrea 16 0.00045
Ethiopia 16 0.01455
Fiji 16 0.00012
Gabon 16 0.00028
Gambia 16 0.00030
Grenada 16 0.00001
Guyana 16 0.00010
Haiti 16 0.00146
Kazakhstan 16 0.00241
Liberia 16 0.00064
Libya 16 0.00088
Macau 16 0.00008
Malawi 16 0.00242
Namibia 16 0.00032
Nauru 16 0.00000
Pitcairn 16 0.00000
Saint_Kitts_and_Nevis 16 0.00001
Saint_Lucia 16 0.00002
Samoa 16 0.00003
Sao_Tome_and_Principe 16 0.00003
Seychelles 16 0.00001
Sierra_Leone 16 0.00101
Solomon_Islands 16 0.00009
Somalia 16 0.00200
South_Sudan 16 0.00144
Syrian_Arab_Republic 16 0.00222
Tajikistan 16 0.00121
Togo 16 0.00105
Turkmenistan 16 0.00077
Turks_and_Caicos_Islands 16 0.00000
Tuvalu 16 0.00000
Uzbekistan 16 0.00428
Western_Sahara 16 0.00008
Yemen 16 0.00379


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_country_group_list.txt <==
Afghanistan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Albania 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Algeria 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
American_Samoa 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Andorra 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Angola 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Anguilla 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Antigua_and_Barbuda 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Argentina 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Armenia 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Aruba 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Australia 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Austria 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Azerbaijan 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Bahamas 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Bahrain 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Bangladesh 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Barbados 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Belarus 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Belgium 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
Belize 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Benin 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Bermuda 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Bhutan 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Bolivia 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Bosnia_and_Herzegowina 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Botswana 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Brazil 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Brunei 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 
Bulgaria 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Burkina_Faso 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Burundi 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Cambodia 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Cameroon 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Canada 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
Cape_Verde 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Cayman_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Central_Africa_Republic 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Chad 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Chile 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
China 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
Colombia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Comoros 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Congo 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Cook_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Costa_Rica 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Cote_D'Ivoire 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Croatia 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
Cuba 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Cyprus 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Czech_Republic 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Denmark 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Djibouti 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Dominican_Republic 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Dominica 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
D.P.R.O._Korea 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
DRC_Congo 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Ecuador 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Egypt 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
El_Savador 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Equatorial_Guinea 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Eritrea 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Estonia 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Ethiopia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Falkland_Islands_(Malvinas) 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Faroe_Islands 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Federated_States_of_Micronesia 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Fiji 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Finland 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
France 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
French_Guiana 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
French_Polynesia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Gabon 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Gambia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Georgia 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Germany 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Ghana 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Gibraltar 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Greece 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 
Greenland 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Grenada 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Guadelupe 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Guam 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 
Guatemala 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Guinea 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Guinea_Bissau 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Guyana 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Haiti 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Honduras 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Hong_Kong 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Hungary 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Iceland 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 
India 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 
Indonesia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Iran 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Iraq 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Ireland 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Israel 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
Italy 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 
Jamaica 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Japan 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 
Jordan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Kazakhstan 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Kenya 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Kiribati 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Kuwait 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Kyrgyzstan 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Lao_PDR 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 
Latvia 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Lebanon 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Lesotho 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 
Liberia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Libya 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Liechtenstein 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
Lithuania 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
Luxemburg 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
Macau 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Macedonia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Madagascar 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Malawi 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Malaysia 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Maldives 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Mali 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Malta 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Marshall_Islands 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Martinique 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Mauritania 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Mauritius 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Mexico 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Moldova 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Monaco 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
Mongolia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Montenegro 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Montserrat 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Morocco 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Mozambique 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Myanmar 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Namibia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Nauru 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Nepal 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Netherlands_Antilles 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Netherlands 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
New_Caledonia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
New_Zealand 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Nicaragua 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Niger 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Nigeria 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Niue 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Northern_Mariana_Islands 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Norway 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Oman 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Pakistan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Palau 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Panama 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Papua_New_Guinea 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Paraguay 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Peru 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Philippines 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Pitcairn 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Poland 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
Portugal 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 
Puerto_Rico 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Qatar 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Republic_of_Korea 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 
Reunion 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Romania 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Russian_Federation 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Rwanda 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Saint_Kitts_and_Nevis 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Saint_Lucia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Samoa 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
San_Marino 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 
Sao_Tome_and_Principe 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Saudi_Arabia 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Senegal 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Serbia 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Seychelles 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Sierra_Leone 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Singapore 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Slovakia 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Slovenia 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
Solomon_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Somalia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
South_Africa 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
South_Sudan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Spain 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Sri_Lanka 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
St._Helena 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
St._Pierre_and_Miquelon 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
St._Vincent_and_the_Grenadines_ 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Sudan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Suriname 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Svalbard 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Swaziland 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Sweden 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Switzerland 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
Syrian_Arab_Republic 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Taiwan 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 
Tajikistan 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Tanzania 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Thailand 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Togo 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Trinidad_and_Tobago 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Tunisia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Turkey 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Turkmenistan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Turks_and_Caicos_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Tuvalu 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Uganda 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
UK 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Ukraine 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
United_Arab_Emirates 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
United_States 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 
Uruguay 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 
Uzbekistan 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Vanuatu 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Venezuela 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Vietnam 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Virgin_Islands 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Wallis_and_Futuna 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Western_Sahara 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Yemen 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Zambia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Zimbabwe 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_country_group_list_DEVICE.txt <==
Afghanistan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Albania 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Algeria 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
American_Samoa 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 
Andorra 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Angola 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Anguilla 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Antigua_and_Barbuda 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Argentina 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Armenia 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Aruba 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Australia 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Austria 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Azerbaijan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Bahamas 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Bahrain 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Bangladesh 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Barbados 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Belarus 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 
Belgium 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Belize 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Benin 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Bermuda 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Bhutan 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 
Bolivia 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Bosnia_and_Herzegowina 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Botswana 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Brazil 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Brunei 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Bulgaria 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Burkina_Faso 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Burundi 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Cambodia 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 
Cameroon 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Canada 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 
Cape_Verde 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Cayman_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Central_Africa_Republic 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Chad 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Chile 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
China 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Colombia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Comoros 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Congo 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Cook_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Costa_Rica 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Cote_D'Ivoire 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Croatia 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Cuba 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Cyprus 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Czech_Republic 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Denmark 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Djibouti 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Dominican_Republic 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Dominica 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
D.P.R.O._Korea 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
DRC_Congo 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Ecuador 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Egypt 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
El_Savador 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Equatorial_Guinea 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Eritrea 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Estonia 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Ethiopia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Falkland_Islands_(Malvinas) 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Faroe_Islands 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Federated_States_of_Micronesia 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Fiji 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Finland 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
France 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
French_Guiana 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
French_Polynesia 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 
Gabon 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Gambia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Georgia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Germany 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Ghana 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Gibraltar 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Greece 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Grenada 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Greenland 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Guadelupe 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Guam 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 
Guatemala 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Guinea 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Guinea_Bissau 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Guyana 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Haiti 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Honduras 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Hong_Kong 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Hungary 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Iceland 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 
India 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 
Indonesia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Iran 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Iraq 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Ireland 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Israel 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Italy 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Jamaica 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Japan 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 
Jordan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Kazakhstan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Kenya 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 
Kiribati 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Kuwait 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Kyrgyzstan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Lao_PDR 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 
Latvia 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Lebanon 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Lesotho 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Liberia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Libya 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Liechtenstein 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Lithuania 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Luxemburg 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Macau 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Macedonia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Madagascar 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Malawi 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Malaysia 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Maldives 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Mali 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Malta 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Marshall_Islands 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Martinique 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Mauritania 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Mauritius 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Mexico 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Moldova 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Monaco 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Mongolia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Montenegro 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Montserrat 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Morocco 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Mozambique 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Myanmar 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Namibia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Nauru 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Nepal 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Netherlands_Antilles 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Netherlands 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
New_Caledonia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
New_Zealand 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Nicaragua 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 
Niger 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Nigeria 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Niue 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Northern_Mariana_Islands 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Norway 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Oman 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Pakistan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Palau 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Panama 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Papua_New_Guinea 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Paraguay 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Peru 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Philippines 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Pitcairn 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Poland 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Portugal 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 
Puerto_Rico 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Qatar 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
Republic_of_Korea 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 
Reunion 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Romania 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Russian_Federation 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Rwanda 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Saint_Kitts_and_Nevis 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Saint_Lucia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Samoa 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
San_Marino 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 
Sao_Tome_and_Principe 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Saudi_Arabia 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Senegal 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Serbia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Seychelles 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Sierra_Leone 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Singapore 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Slovakia 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Slovenia 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Solomon_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Somalia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
South_Africa 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
South_Sudan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Spain 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Sri_Lanka 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
St._Helena 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
St._Pierre_and_Miquelon 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
St._Vincent_and_the_Grenadines 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Sudan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Suriname 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Svalbard 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Swaziland 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Sweden 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Switzerland 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 
Syrian_Arab_Republic 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Taiwan 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 
Tajikistan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Tanzania 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Thailand 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Togo 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Trinidad_and_Tobago 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Tunisia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Turkey 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Turkmenistan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Turks_and_Caicos_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Tuvalu 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Uganda 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
UK 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 
Ukraine 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 
United_Arab_Emirates 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 
United_States 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 
Uruguay 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 
Uzbekistan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Vanuatu 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Venezuela 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Vietnam 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 
Virgin_Islands 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 
Wallis_and_Futuna 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Western_Sahara 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Yemen 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 
Zambia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 
Zimbabwe 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_country_group_list_pop_weight.txt <==
Afghanistan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00494 
Albania 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00037 
Algeria 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00559 
American_Samoa 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00001 
Andorra 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00001 
Angola 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00413 
Anguilla 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00000 
Antigua_and_Barbuda 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00001 
Argentina 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00581 
Armenia 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00038 
Aruba 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00001 
Australia 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00327 
Austria 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00116 
Azerbaijan 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00130 
Bahamas 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00005 
Bahrain 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00021 
Bangladesh 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.02117 
Barbados 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00004 
Belarus 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00123 
Belgium 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00150 
Belize 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00005 
Benin 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00153 
Bermuda 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00001 
Bhutan 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00010 
Bolivia 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00149 
Bosnia_and_Herzegowina 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00043 
Botswana 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00030 
Brazil 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.02740 
Brunei 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0.00006 
Bulgaria 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00091 
Burkina_Faso 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00264 
Burundi 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00141 
Cambodia 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00214 
Cameroon 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00336 
Canada 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00486 
Cape_Verde 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00007 
Cayman_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00001 
Central_Africa_Republic 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00062 
Chad 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00207 
Chile 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00246 
China 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.18612 
Colombia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00653 
Comoros 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00011 
Congo 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00070 
Cook_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00000 
Costa_Rica 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00066 
Cote_D'Ivoire 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00334 
Croatia 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00054 
Cuba 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00147 
Cyprus 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00015 
Czech_Republic 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00139 
Denmark 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00075 
Djibouti 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00013 
Dominican_Republic 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00139 
Dominica 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00001 
D.P.R.O._Korea 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00333 
DRC_Congo 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.01127 
Ecuador 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00226 
Egypt 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.01303 
El_Savador 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00084 
Equatorial_Guinea 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00018 
Eritrea 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00045 
Estonia 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00017 
Ethiopia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.01455 
Falkland_Islands_(Malvinas) 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
Faroe_Islands 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00001 
Federated_States_of_Micronesia 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00001 
Fiji 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00012 
Finland 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00072 
France 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00845 
French_Guiana 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00004 
French_Polynesia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00004 
Gabon 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00028 
Gambia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00030 
Georgia 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00052 
Germany 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.01084 
Ghana 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00374 
Gibraltar 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
Greece 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00136 
Greenland 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00001 
Grenada 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00001 
Guadelupe 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00006 
Guam 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0.00002 
Guatemala 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00228 
Guinea 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00166 
Guinea_Bissau 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00025 
Guyana 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00010 
Haiti 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00146 
Honduras 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00127 
Hong_Kong 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00097 
Hungary 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00126 
Iceland 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0.00004 
India 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0.17738 
Indonesia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.03513 
Iran 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.01076 
Iraq 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00510 
Ireland 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00063 
Israel 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00111 
Italy 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00786 
Jamaica 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00038 
Japan 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0.01647 
Jordan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00131 
Kazakhstan 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00241 
Kenya 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00682 
Kiribati 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00002 
Kuwait 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00055 
Kyrgyzstan 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00083 
Lao_PDR 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0.00093 
Latvia 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00025 
Lebanon 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00089 
Lesotho 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0.00028 
Liberia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00064 
Libya 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00088 
Liechtenstein 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00000 
Lithuania 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00036 
Luxemburg 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00008 
Macau 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00008 
Macedonia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00027 
Madagascar 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00350 
Malawi 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00242 
Malaysia 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00415 
Maldives 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00007 
Mali 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00255 
Malta 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00006 
Marshall_Islands 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00001 
Martinique 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00005 
Mauritania 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00059 
Mauritius 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00016 
Mexico 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.01656 
Moldova 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00052 
Monaco 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00001 
Mongolia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00042 
Montenegro 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00008 
Montserrat 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
Morocco 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00473 
Mozambique 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00394 
Myanmar 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00702 
Namibia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00032 
Nauru 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00000 
Nepal 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00371 
Netherlands_Antilles 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00000 
Netherlands 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00222 
New_Caledonia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00004 
New_Zealand 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00062 
Nicaragua 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00085 
Niger 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00303 
Nigeria 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.02609 
Niue 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
Northern_Mariana_Islands 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00001 
Norway 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00070 
Oman 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00065 
Pakistan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.02811 
Palau 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00000 
Panama 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00055 
Papua_New_Guinea 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00114 
Paraguay 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00091 
Peru 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00422 
Philippines 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.01403 
Pitcairn 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00000 
Poland 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00492 
Portugal 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0.00133 
Puerto_Rico 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00038 
Qatar 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00037 
Republic_of_Korea 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0.00665 
Reunion 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00012 
Romania 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00251 
Russian_Federation 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.01894 
Rwanda 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00164 
Saint_Kitts_and_Nevis 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00001 
Saint_Lucia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00002 
Samoa 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00003 
San_Marino 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00000 
Sao_Tome_and_Principe 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00003 
Saudi_Arabia 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00445 
Senegal 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00212 
Serbia 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00114 
Seychelles 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00001 
Sierra_Leone 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00101 
Singapore 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00075 
Slovakia 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00071 
Slovenia 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00027 
Solomon_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00009 
Somalia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00200 
South_Africa 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00760 
South_Sudan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00144 
Spain 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00607 
Sri_Lanka 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00277 
St._Helena 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
St._Pierre_and_Miquelon 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
St._Vincent_and_the_Grenadines 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00001 
Sudan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00556 
Suriname 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00008 
Svalbard 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
Swaziland 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00015 
Sweden 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00130 
Switzerland 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00112 
Syrian_Arab_Republic 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00222 
Taiwan 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0.00309 
Tajikistan 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00121 
Tanzania 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00753 
Thailand 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00896 
Togo 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00105 
Trinidad_and_Tobago 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00018 
Tunisia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00152 
Turkey 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.01083 
Turkmenistan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00077 
Turks_and_Caicos_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00000 
Tuvalu 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00000 
Uganda 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00575 
UK 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00877 
Ukraine 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00571 
United_Arab_Emirates 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00127 
United_States 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0.04272 
Uruguay 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0.00045 
Uzbekistan 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00428 
Vanuatu 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00004 
Venezuela 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00370 
Vietnam 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.01252 
Virgin_Islands 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00001 
Wallis_and_Futuna 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
Western_Sahara 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00008 
Yemen 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00379 
Zambia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00232 
Zimbabwe 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00190 


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_country_group_list_pop_weight_DEVICE.txt <==
Afghanistan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00494 
Albania 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00037 
Algeria 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00559 
American_Samoa 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0  
Andorra 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00001 
Angola 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00413 
Anguilla 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00000 
Antigua_and_Barbuda 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00001 
Argentina 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00581 
Armenia 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00038 
Aruba 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00001 
Australia 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00327 
Austria 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00116 
Azerbaijan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00130 
Bahamas 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00005 
Bahrain 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00021 
Bangladesh 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.02117 
Barbados 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00004 
Belarus 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0.00123 
Belgium 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00150 
Belize 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00005 
Benin 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00153 
Bermuda 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00001 
Bhutan 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0.00010 
Bolivia 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00149 
Bosnia_and_Herzegowina 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00043 
Botswana 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00030 
Brazil 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.02740 
Brunei 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00006 
Bulgaria 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00091 
Burkina_Faso 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00264 
Burundi 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00141 
Cambodia 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0.00214 
Cameroon 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00336 
Canada 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0.00486 
Cape_Verde 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00007 
Cayman_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00001 
Central_Africa_Republic 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00062 
Chad 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00207 
Chile 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00246 
China 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.18612 
Colombia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00653 
Comoros 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00011 
Congo 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00070 
Cook_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00000 
Costa_Rica 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00066 
Cote_D'Ivoire 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00334 
Croatia 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00054 
Cuba 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00147 
Cyprus 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00015 
Czech_Republic 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00139 
Denmark 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00075 
Djibouti 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00013 
Dominican_Republic 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00139 
Dominica 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00001 
D.P.R.O._Korea 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00333 
DRC_Congo 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.01127 
Ecuador 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00226 
Egypt 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.01303 
El_Savador 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00084 
Equatorial_Guinea 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00018 
Eritrea 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00045 
Estonia 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00017 
Ethiopia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.01455 
Falkland_Islands_(Malvinas) 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
Faroe_Islands 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00001 
Federated_States_of_Micronesia 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00001 
Fiji 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00012 
Finland 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00072 
France 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00845 
French_Guiana 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00004 
French_Polynesia 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0  
Gabon 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00028 
Gambia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00030 
Georgia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00052 
Germany 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.01084 
Ghana 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00374 
Gibraltar 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
Greece 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00136 
Grenada 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00001 
Greenland 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00001 
Guadelupe 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00006 
Guam 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0.00002 
Guatemala 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00228 
Guinea 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00166 
Guinea_Bissau 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00025 
Guyana 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00010 
Haiti 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00146 
Honduras 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00127 
Hong_Kong 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00097 
Hungary 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00126 
Iceland 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0.00004 
India 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0.17738 
Indonesia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.03513 
Iran 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.01076 
Iraq 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00510 
Ireland 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00063 
Israel 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00111 
Italy 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00786 
Jamaica 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00038 
Japan 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0.01647 
Jordan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00131 
Kazakhstan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00241 
Kenya 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0.00682 
Kiribati 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00002 
Kuwait 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00055 
Kyrgyzstan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00083 
Lao_PDR 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0.00093 
Latvia 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00025 
Lebanon 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00089 
Lesotho 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00028 
Liberia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00064 
Libya 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00088 
Liechtenstein 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00000 
Lithuania 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00036 
Luxemburg 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00008 
Macau 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00008 
Macedonia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00027 
Madagascar 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00350 
Malawi 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00242 
Malaysia 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00415 
Maldives 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00007 
Mali 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00255 
Malta 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00006 
Marshall_Islands 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00001 
Martinique 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00005 
Mauritania 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00059 
Mauritius 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00016 
Mexico 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.01656 
Moldova 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00052 
Monaco 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00001 
Mongolia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00042 
Montenegro 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00008 
Montserrat 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
Morocco 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00473 
Mozambique 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00394 
Myanmar 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00702 
Namibia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00032 
Nauru 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00000 
Nepal 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00371 
Netherlands_Antilles 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
Netherlands 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00222 
New_Caledonia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00004 
New_Zealand 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00062 
Nicaragua 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0  
Niger 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00303 
Nigeria 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.02609 
Niue 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
Northern_Mariana_Islands 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00001 
Norway 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00070 
Oman 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00065 
Pakistan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.02811 
Palau 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00000 
Panama 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00055 
Papua_New_Guinea 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00114 
Paraguay 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00091 
Peru 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00422 
Philippines 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.01403 
Pitcairn 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00000 
Poland 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00492 
Portugal 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0.00133 
Puerto_Rico 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00038 
Qatar 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00037 
Republic_of_Korea 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0.00665 
Reunion 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00012 
Romania 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00251 
Russian_Federation 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.01894 
Rwanda 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00164 
Saint_Kitts_and_Nevis 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00001 
Saint_Lucia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00002 
Samoa 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00003 
San_Marino 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0.00000 
Sao_Tome_and_Principe 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00003 
Saudi_Arabia 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00445 
Senegal 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00212 
Serbia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00114 
Seychelles 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00001 
Sierra_Leone 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00101 
Singapore 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00075 
Slovakia 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00071 
Slovenia 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00027 
Solomon_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00009 
Somalia 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00200 
South_Africa 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00760 
South_Sudan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00144 
Spain 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00607 
Sri_Lanka 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00277 
St._Helena 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
St._Pierre_and_Miquelon 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
St._Vincent_and_the_Grenadines 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00001 
Sudan 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00556 
Suriname 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00008 
Svalbard 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
Swaziland 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00015 
Sweden 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00130 
Switzerland 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0.00112 
Syrian_Arab_Republic 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00222 
Taiwan 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0.00309 
Tajikistan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00121 
Tanzania 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00753 
Thailand 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00896 
Togo 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00105 
Trinidad_and_Tobago 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00018 
Tunisia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00152 
Turkey 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.01083 
Turkmenistan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00077 
Turks_and_Caicos_Islands 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00000 
Tuvalu 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00000 
Uganda 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00575 
UK 0 0 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0.00877 
Ukraine 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0.00571 
United_Arab_Emirates 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0.00127 
United_States 0 0 0 0 0 0 0 0 1 1 1 0 0 0 0 0 0.04272 
Uruguay 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0.00045 
Uzbekistan 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00428 
Vanuatu 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00004 
Venezuela 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00370 
Vietnam 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0.01252 
Virgin_Islands 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0.00001 
Wallis_and_Futuna 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00000 
Western_Sahara 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00008 
Yemen 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0.00379 
Zambia 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00232 
Zimbabwe 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0.00190 
 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0  
 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0  
 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0  
States_that_have_expressed_health_concerns:_Papua_New_Guinea._Jamaica 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0  


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_group_summary.txt <==
Group 1 - 11 countries
Group 2 - 18 countries
Group 3 - 4 countries
Group 4 - 16 countries
Group 5 - 26 countries
Group 6 - 40 countries
Group 7 - 13 countries
Group 8 - 83 countries
Group 9 - 1 countries
Group 10 - 2 countries
Group 11 - 3 countries
Group 12 - 9 countries
Group 13 - 0 countries
Group 14 - 3 countries
Group 15 - 0 countries
Group 16 - 49 countries


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_group_summary_DEVICE.txt <==
Group 1 - 0 countries
Group 2 - 0 countries
Group 3 - 0 countries
Group 4 - 2 countries
Group 5 - 35 countries
Group 6 - 54 countries
Group 7 - 17 countries
Group 8 - 88 countries
Group 9 - 3 countries
Group 10 - 5 countries
Group 11 - 6 countries
Group 12 - 12 countries
Group 13 - 0 countries
Group 14 - 4 countries
Group 15 - 0 countries
Group 16 - 51 countries


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_group_summary_matrix.txt <==
11 18 4 16 
26 40 13 83 
1 2 3 9 
0 3 0 49 


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_group_summary_matrix_DEVICE.txt <==
0 0 0 2 
35 54 17 88 
3 5 6 12 
0 4 0 51 


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_group_summary_matrix_pop_weight.txt <==
20 39 18 5 
11 16 7 26 
4 5 5 0 
0 0 0 4 


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_group_summary_matrix_pop_weight_DEVICE.txt <==
0 0 0 0 
13 37 9 28 
22 24 22 1 
0 0 0 5 


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_group_summary_pop_weight.txt <==
Group 1 - 0.201780 Total weight
Group 2 - 0.395660 Total weight
Group 3 - 0.186600 Total weight
Group 4 - 0.050240 Total weight
Group 5 - 0.110960 Total weight
Group 6 - 0.169260 Total weight
Group 7 - 0.075600 Total weight
Group 8 - 0.267610 Total weight
Group 9 - 0.042720 Total weight
Group 10 - 0.059190 Total weight
Group 11 - 0.059210 Total weight
Group 12 - 0.007020 Total weight
Group 13 - 0.000000 Total weight
Group 14 - 0.001270 Total weight
Group 15 - 0.000000 Total weight
Group 16 - 0.047940 Total weight


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_group_summary_pop_weight_DEVICE.txt <==
Group 1 - 0.000000 Total weight
Group 2 - 0.000000 Total weight
Group 3 - 0.000000 Total weight
Group 4 - 0.001610 Total weight
Group 5 - 0.130500 Total weight
Group 6 - 0.372370 Total weight
Group 7 - 0.094640 Total weight
Group 8 - 0.285630 Total weight
Group 9 - 0.224960 Total weight
Group 10 - 0.244130 Total weight
Group 11 - 0.226770 Total weight
Group 12 - 0.019800 Total weight
Group 13 - 0.000000 Total weight
Group 14 - 0.008880 Total weight
Group 15 - 0.000000 Total weight
Group 16 - 0.058050 Total weight


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_table.csv <==
,EMF Limits,,,,5G Frequencies,,,
Country,strict,ICNIRP,FCC,unknown,< 1 GHZ,- 1 – 6 Ghz,> 6 Ghz,none
Afghanistan,0,1,0,0,0,0,0,1
Albania,0,1,0,0,0,0,0,1
Algeria,1,0,0,0,0,0,0,1
American Samoa,0,0,1,0,0,0,0,1
Andorra,0,1,0,0,0,0,0,1
Angola,0,0,0,1,0,0,0,1
Anguilla,0,0,0,1,0,0,0,1
Antigua and Barbuda,0,1,0,0,0,0,0,1
Argentina,0,1,0,0,0,1,0,0
Armenia,1,0,0,0,0,0,0,1
Aruba,0,1,0,0,0,0,0,1
Australia,0,1,0,0,0,1,0,0
Austria,0,1,0,0,1,1,0,0
Azerbaijan,1,0,0,0,0,0,0,1
Bahamas,0,0,0,1,0,0,0,1
Bahrain,0,1,0,0,1,1,0,0
Bangladesh,0,1,0,0,0,0,0,1
Barbados,0,0,0,1,0,0,0,1
Belarus,1,0,0,0,0,0,0,1
Belgium,1,0,0,0,0,1,0,0
Belize,0,0,0,1,0,0,0,1
Benin,0,1,0,0,0,0,0,1
Bermuda,0,0,0,1,0,0,0,1
Bhutan,0,1,0,0,0,1,0,0
Bolivia,0,0,1,0,0,0,0,1
Bosnia and Herzegowina,1,0,0,0,0,0,0,1
Botswana,0,1,0,0,0,0,0,1
Brazil,0,1,0,0,1,1,1,0
Brunei,0,0,0,1,0,1,0,0
Bulgaria,0,1,0,0,0,1,0,0
Burkina Faso,0,0,0,1,0,0,0,1
Burundi,0,0,0,1,0,0,0,1
Cambodia,0,1,0,0,0,1,0,0
Cameroon,0,1,0,0,0,0,0,1
Canada,1,0,0,0,1,1,0,0
Cape Verde,0,1,0,0,0,0,0,1
Cayman Islands,0,0,0,1,0,0,0,1
Central Africa Republic,0,1,0,0,0,0,0,1
Chad,0,0,0,1,0,0,0,1
Chile,1,0,0,0,1,1,0,0
China,1,0,0,0,0,1,0,0
Colombia,0,1,0,0,0,0,0,1
Comoros,0,0,0,1,0,0,0,1
Congo,0,0,0,1,0,0,0,1
Cook Islands,0,0,0,1,0,0,0,1
Costa Rica,0,1,0,0,0,0,0,1
Cote D'Ivoire,0,1,0,0,0,0,0,1
Croatia,1,0,0,0,0,1,0,0
Cuba,0,0,0,1,0,0,0,1
Cyprus,0,1,0,0,1,1,1,0
Czech Republic,0,1,0,0,1,1,0,0
Denmark,0,1,0,0,1,1,0,0
Djibouti,0,0,0,1,0,0,0,1
Dominican Republic,0,1,0,0,0,0,0,1
Dominica,0,0,0,1,0,0,0,1
D.P.R.O. Korea,0,0,0,1,0,0,0,1
DRC Congo,0,1,0,0,0,0,0,1
Ecuador,0,1,0,0,0,0,0,1
Egypt,0,1,0,0,0,0,0,1
El Savador,0,1,0,0,0,0,0,1
Equatorial Guinea,0,1,0,0,0,0,0,1
Eritrea,0,0,0,1,0,0,0,1
Estonia,0,1,0,0,1,1,0,0
Ethiopia,0,0,0,1,0,0,0,1
Falkland Islands (Malvinas),0,1,0,0,0,0,0,1
Faroe Islands,0,1,0,0,0,0,0,1
Federated States of Micronesia,0,0,1,0,0,0,0,1
Fiji,0,0,0,1,0,0,0,1
Finland,0,1,0,0,1,1,0,0
France,0,1,0,0,1,1,0,0
French Guiana,0,1,0,0,0,0,0,1
French Polynesia,0,1,0,0,0,0,0,1
Gabon,0,0,0,1,0,0,0,1
Gambia,0,0,0,1,0,0,0,1
Georgia,1,0,0,0,0,0,0,1
Germany,0,1,0,0,1,1,1,0
Ghana,0,1,0,0,0,0,0,1
Gibraltar,0,1,0,0,0,0,0,1
Greece,1,0,0,0,1,1,1,0
Greenland,0,1,0,0,0,0,0,1
Grenada,0,0,0,1,0,0,0,1
Guadelupe,0,1,0,0,0,0,0,1
Guam,0,0,1,0,0,0,1,0
Guatemala,0,1,0,0,0,0,0,1
Guinea,0,1,0,0,0,0,0,1
Guinea Bissau,0,1,0,0,0,0,0,1
Guyana,0,0,0,1,0,0,0,1
Haiti,0,0,0,1,0,0,0,1
Honduras,0,1,0,0,0,0,0,1
Hong Kong,0,1,0,0,0,1,0,0
Hungary,0,1,0,0,1,1,0,0
Iceland,0,1,0,0,1,0,0,0
India,1,0,0,0,1,1,1,0
Indonesia,0,1,0,0,0,0,0,1
Iran,0,1,0,0,0,0,0,1
Iraq,0,0,1,0,0,0,0,1
Ireland,0,1,0,0,1,1,1,0
Israel,1,0,0,0,1,1,0,0
Italy,1,0,0,0,1,1,1,0
Jamaica,0,1,0,0,0,0,0,1
Japan,0,0,1,0,0,1,1,0
Jordan,0,1,0,0,0,0,0,1
Kazakhstan,1,0,0,0,0,0,0,1
Kenya,0,1,0,0,0,0,0,1
Kiribati,0,1,0,0,0,0,0,1
Kuwait,1,0,0,0,0,0,0,1
Kyrgyzstan,1,0,0,0,0,0,0,1
Lao PDR,0,0,0,1,0,1,0,0
Latvia,0,1,0,0,0,1,0,0
Lebanon,0,1,0,0,0,0,0,1
Lesotho,0,0,0,1,0,1,0,0
Liberia,0,0,0,1,0,0,0,1
Libya,0,0,0,1,0,0,0,1
Liechtenstein,1,0,0,0,0,1,0,0
Lithuania,1,0,0,0,1,1,0,0
Luxemburg,1,0,0,0,1,1,0,0
Macau,0,0,0,1,0,0,0,1
Macedonia,0,1,0,0,0,0,0,1
Madagascar,0,1,0,0,0,0,0,1
Malawi,0,0,0,1,0,0,0,1
Malaysia,0,1,0,0,1,1,1,0
Maldives,0,1,0,0,0,0,0,1
Mali,0,1,0,0,0,0,0,1
Malta,0,1,0,0,1,1,0,0
Marshall Islands,0,0,1,0,0,0,0,1
Martinique,0,1,0,0,0,0,0,1
Mauritania,0,1,0,0,0,0,0,1
Mauritius,0,1,0,0,0,0,0,1
Mexico,0,1,0,0,1,1,0,0
Moldova,1,0,0,0,0,0,0,1
Monaco,1,0,0,0,0,1,0,0
Mongolia,0,1,0,0,0,0,0,1
Montenegro,1,0,0,0,0,0,0,1
Montserrat,0,1,0,0,0,0,0,1
Morocco,0,1,0,0,0,0,0,1
Mozambique,0,1,0,0,0,0,0,1
Myanmar,0,1,0,0,0,1,0,0
Namibia,0,1,0,0,0,0,0,1
Nauru,0,0,0,1,0,0,0,1
Nepal,0,1,0,0,0,0,0,1
Netherlands Antilles,0,0,0,1,0,0,0,1
Netherlands,0,1,0,0,1,1,0,0
New Caledonia,0,1,0,0,0,0,0,1
New Zealand,0,1,0,0,0,1,0,0
Nicaragua,0,1,0,0,0,0,0,1
Niger,0,1,0,0,0,0,0,1
Nigeria,0,1,0,0,0,0,0,1
Niue,0,1,0,0,0,0,0,1
Northern Mariana Islands,0,0,1,0,0,0,0,1
Norway,0,1,0,0,1,1,1,0
Oman,0,1,0,0,0,1,0,0
Pakistan,0,1,0,0,0,0,0,1
Palau,0,0,1,0,0,0,0,1
Panama,0,1,0,0,0,0,0,1
Papua New Guinea,0,1,0,0,0,0,0,1
Paraguay,0,1,0,0,0,0,0,1
Peru,0,1,0,0,0,0,0,1
Philippines,0,1,0,0,0,1,0,0
Pitcairn,0,0,0,1,0,0,0,1
Poland,1,0,0,0,1,1,0,0
Portugal,0,1,0,0,1,0,0,0
Puerto Rico,0,0,1,0,0,0,0,1
Qatar,0,1,0,0,0,1,0,0
Republic of Korea,0,1,0,0,0,1,1,0
Reunion,0,1,0,0,0,0,0,1
Romania,0,1,0,0,1,1,1,0
Russian Federation,1,0,0,0,0,0,0,1
Rwanda,0,1,0,0,0,0,0,1
Saint Kitts and Nevis,0,0,0,1,0,0,0,1
Saint Lucia,0,0,0,1,0,0,0,1
Samoa,0,0,0,1,0,0,0,1
San Marino,1,0,0,0,0,1,1,0
Sao Tome and Principe,0,0,0,1,0,0,0,1
Saudi Arabia,0,1,0,0,1,1,0,0
Senegal,0,1,0,0,0,0,0,1
Serbia,1,0,0,0,0,0,0,1
Seychelles,0,0,0,1,0,0,0,1
Sierra Leone,0,0,0,1,0,0,0,1
Singapore,0,1,0,0,0,0,0,1
Slovakia,0,1,0,0,1,1,0,0
Slovenia,1,0,0,0,1,1,0,0
Solomon Islands,0,0,0,1,0,0,0,1
Somalia,0,0,0,1,0,0,0,1
South Africa,0,1,0,0,0,0,0,1
South Sudan,0,0,0,1,0,0,0,1
Spain,0,1,0,0,1,1,0,0
Sri Lanka,0,1,0,0,0,0,0,1
St. Helena,0,1,0,0,0,0,0,1
St. Pierre and Miquelon,0,1,0,0,0,0,0,1
St. Vincent and the Grenadines ,0,0,0,1,0,0,0,1
Sudan,0,1,0,0,0,0,0,1
Suriname,0,1,0,0,0,0,0,1
Svalbard,0,1,0,0,0,0,0,1
Swaziland,0,0,0,1,0,0,0,1
Sweden,0,1,0,0,1,1,1,0
Switzerland,1,0,0,0,1,1,0,0
Syrian Arab Republic,0,1,0,0,0,0,0,1
Taiwan,0,1,0,0,0,1,1,0
Tajikistan,1,0,0,0,0,0,0,1
Tanzania,0,1,0,0,0,0,0,1
Thailand,0,1,0,0,1,1,1,0
Togo,0,0,0,1,0,0,0,1
Trinidad and Tobago,0,1,0,0,0,0,0,1
Tunisia,0,1,0,0,0,0,0,1
Turkey,1,0,0,0,0,0,0,1
Turkmenistan,0,0,0,1,0,0,0,1
Turks and Caicos Islands,0,0,0,1,0,0,0,1
Tuvalu,0,0,0,1,0,0,0,1
Uganda,0,1,0,0,0,0,0,1
UK,0,1,0,0,1,1,1,0
Ukraine,1,0,0,0,0,1,0,0
United Arab Emirates,0,1,0,0,0,1,0,0
United States,0,0,1,0,1,1,1,0
Uruguay,0,1,0,0,0,0,1,0
Uzbekistan,1,0,0,0,0,0,0,1
Vanuatu,0,1,0,0,0,0,0,1
Venezuela,0,1,0,0,0,0,0,1
Vietnam,0,1,0,0,0,1,0,0
Virgin Islands,0,0,1,0,0,0,0,1
Wallis and Futuna,0,1,0,0,0,0,0,1
Western Sahara,0,0,0,1,0,0,0,1
Yemen,0,0,0,1,0,0,0,1
Zambia,0,1,0,0,0,0,0,1
Zimbabwe,0,1,0,0,0,0,0,1


==> 5G_Frequencies_EMF_limits/EMF_limits_5G_deployment_table_with_pop_weight.csv <==
;EMF Limits;;;;5G Frequencies;;;;Population Weight
Country;strict;ICNIRP;FCC;unknown;< 1 GHZ;- 1 – 6 Ghz;> 6 Ghz;none;
Afghanistan;0;1;0;0;0;0;0;1;0,00494
Albania;0;1;0;0;0;0;0;1;0,00037
Algeria;1;0;0;0;0;0;0;1;0,00559
American Samoa;0;0;1;0;0;0;0;1;0,00001
Andorra;0;1;0;0;0;0;0;1;0,00001
Angola;0;0;0;1;0;0;0;1;0,00413
Anguilla;0;0;0;1;0;0;0;1;0,00000
Antigua and Barbuda;0;1;0;0;0;0;0;1;0,00001
Argentina;0;1;0;0;0;1;0;0;0,00581
Armenia;1;0;0;0;0;0;0;1;0,00038
Aruba;0;1;0;0;0;0;0;1;0,00001
Australia;0;1;0;0;0;1;0;0;0,00327
Austria;0;1;0;0;1;1;0;0;0,00116
Azerbaijan;1;0;0;0;0;0;0;1;0,00130
Bahamas;0;0;0;1;0;0;0;1;0,00005
Bahrain;0;1;0;0;1;1;0;0;0,00021
Bangladesh;0;1;0;0;0;0;0;1;0,02117
Barbados;0;0;0;1;0;0;0;1;0,00004
Belarus;1;0;0;0;0;0;0;1;0,00123
Belgium;1;0;0;0;0;1;0;0;0,00150
Belize;0;0;0;1;0;0;0;1;0,00005
Benin;0;1;0;0;0;0;0;1;0,00153
Bermuda;0;0;0;1;0;0;0;1;0,00001
Bhutan;0;1;0;0;0;1;0;0;0,00010
Bolivia;0;0;1;0;0;0;0;1;0,00149
Bosnia and Herzegowina;1;0;0;0;0;0;0;1;0,00043
Botswana;0;1;0;0;0;0;0;1;0,00030
Brazil;0;1;0;0;1;1;1;0;0,02740
Brunei;0;0;0;1;0;1;0;0;0,00006
Bulgaria;0;1;0;0;0;1;0;0;0,00091
Burkina Faso;0;0;0;1;0;0;0;1;0,00264
Burundi;0;0;0;1;0;0;0;1;0,00141
Cambodia;0;1;0;0;0;1;0;0;0,00214
Cameroon;0;1;0;0;0;0;0;1;0,00336
Canada;1;0;0;0;1;1;0;0;0,00486
Cape Verde;0;1;0;0;0;0;0;1;0,00007
Cayman Islands;0;0;0;1;0;0;0;1;0,00001
Central Africa Republic;0;1;0;0;0;0;0;1;0,00062
Chad;0;0;0;1;0;0;0;1;0,00207
Chile;1;0;0;0;1;1;0;0;0,00246
China;1;0;0;0;0;1;0;0;0,18612
Colombia;0;1;0;0;0;0;0;1;0,00653
Comoros;0;0;0;1;0;0;0;1;0,00011
Congo;0;0;0;1;0;0;0;1;0,00070
Cook Islands;0;0;0;1;0;0;0;1;0,00000
Costa Rica;0;1;0;0;0;0;0;1;0,00066
Cote D'Ivoire;0;1;0;0;0;0;0;1;0,00334
Croatia;1;0;0;0;0;1;0;0;0,00054
Cuba;0;0;0;1;0;0;0;1;0,00147
Cyprus;0;1;0;0;1;1;1;0;0,00015
Czech Republic;0;1;0;0;1;1;0;0;0,00139
Denmark;0;1;0;0;1;1;0;0;0,00075
Djibouti;0;0;0;1;0;0;0;1;0,00013
Dominican Republic;0;1;0;0;0;0;0;1;0,00139
Dominica;0;0;0;1;0;0;0;1;0,00001
D.P.R.O. Korea;0;0;0;1;0;0;0;1;0,00333
DRC Congo;0;1;0;0;0;0;0;1;0,01127
Ecuador;0;1;0;0;0;0;0;1;0,00226
Egypt;0;1;0;0;0;0;0;1;0,01303
El Savador;0;1;0;0;0;0;0;1;0,00084
Equatorial Guinea;0;1;0;0;0;0;0;1;0,00018
Eritrea;0;0;0;1;0;0;0;1;0,00045
Estonia;0;1;0;0;1;1;0;0;0,00017
Ethiopia;0;0;0;1;0;0;0;1;0,01455
Falkland Islands (Malvinas);0;1;0;0;0;0;0;1;0,00000
Faroe Islands;0;1;0;0;0;0;0;1;0,00001
Federated States of Micronesia;0;0;1;0;0;0;0;1;0,00001
Fiji;0;0;0;1;0;0;0;1;0,00012
Finland;0;1;0;0;1;1;0;0;0,00072
France;0;1;0;0;1;1;0;0;0,00845
French Guiana;0;1;0;0;0;0;0;1;0,00004
French Polynesia;0;1;0;0;0;0;0;1;0,00004
Gabon;0;0;0;1;0;0;0;1;0,00028
Gambia;0;0;0;1;0;0;0;1;0,00030
Georgia;1;0;0;0;0;0;0;1;0,00052
Germany;0;1;0;0;1;1;1;0;0,01084
Ghana;0;1;0;0;0;0;0;1;0,00374
Gibraltar;0;1;0;0;0;0;0;1;0,00000
Greece;1;0;0;0;1;1;1;0;0,00136
Greenland;0;1;0;0;0;0;0;1;0,00001
Grenada;0;0;0;1;0;0;0;1;0,00001
Guadelupe;0;1;0;0;0;0;0;1;0,00006
Guam;0;0;1;0;0;0;1;0;0,00002
Guatemala;0;1;0;0;0;0;0;1;0,00228
Guinea;0;1;0;0;0;0;0;1;0,00166
Guinea Bissau;0;1;0;0;0;0;0;1;0,00025
Guyana;0;0;0;1;0;0;0;1;0,00010
Haiti;0;0;0;1;0;0;0;1;0,00146
Honduras;0;1;0;0;0;0;0;1;0,00127
Hong Kong;0;1;0;0;0;1;0;0;0,00097
Hungary;0;1;0;0;1;1;0;0;0,00126
Iceland;0;1;0;0;1;0;0;0;0,00004
India;1;0;0;0;1;1;1;0;0,17738
Indonesia;0;1;0;0;0;0;0;1;0,03513
Iran;0;1;0;0;0;0;0;1;0,01076
Iraq;0;0;1;0;0;0;0;1;0,00510
Ireland;0;1;0;0;1;1;1;0;0,00063
Israel;1;0;0;0;1;1;0;0;0,00111
Italy;1;0;0;0;1;1;1;0;0,00786
Jamaica;0;1;0;0;0;0;0;1;0,00038
Japan;0;0;1;0;0;1;1;0;0,01647
Jordan;0;1;0;0;0;0;0;1;0,00131
Kazakhstan;1;0;0;0;0;0;0;1;0,00241
Kenya;0;1;0;0;0;0;0;1;0,00682
Kiribati;0;1;0;0;0;0;0;1;0,00002
Kuwait;1;0;0;0;0;0;0;1;0,00055
Kyrgyzstan;1;0;0;0;0;0;0;1;0,00083
Lao PDR;0;0;0;1;0;1;0;0;0,00093
Latvia;0;1;0;0;0;1;0;0;0,00025
Lebanon;0;1;0;0;0;0;0;1;0,00089
Lesotho;0;0;0;1;0;1;0;0;0,00028
Liberia;0;0;0;1;0;0;0;1;0,00064
Libya;0;0;0;1;0;0;0;1;0,00088
Liechtenstein;1;0;0;0;0;1;0;0;0,00000
Lithuania;1;0;0;0;1;1;0;0;0,00036
Luxemburg;1;0;0;0;1;1;0;0;0,00008
Macau;0;0;0;1;0;0;0;1;0,00008
Macedonia;0;1;0;0;0;0;0;1;0,00027
Madagascar;0;1;0;0;0;0;0;1;0,00350
Malawi;0;0;0;1;0;0;0;1;0,00242
Malaysia;0;1;0;0;1;1;1;0;0,00415
Maldives;0;1;0;0;0;0;0;1;0,00007
Mali;0;1;0;0;0;0;0;1;0,00255
Malta;0;1;0;0;1;1;0;0;0,00006
Marshall Islands;0;0;1;0;0;0;0;1;0,00001
Martinique;0;1;0;0;0;0;0;1;0,00005
Mauritania;0;1;0;0;0;0;0;1;0,00059
Mauritius;0;1;0;0;0;0;0;1;0,00016
Mexico;0;1;0;0;1;1;0;0;0,01656
Moldova;1;0;0;0;0;0;0;1;0,00052
Monaco;1;0;0;0;0;1;0;0;0,00001
Mongolia;0;1;0;0;0;0;0;1;0,00042
Montenegro;1;0;0;0;0;0;0;1;0,00008
Montserrat;0;1;0;0;0;0;0;1;0,00000
Morocco;0;1;0;0;0;0;0;1;0,00473
Mozambique;0;1;0;0;0;0;0;1;0,00394
Myanmar;0;1;0;0;0;1;0;0;0,00702
Namibia;0;1;0;0;0;0;0;1;0,00032
Nauru;0;0;0;1;0;0;0;1;0,00000
Nepal;0;1;0;0;0;0;0;1;0,00371
Netherlands Antilles;0;0;0;1;0;0;0;1;0,00000
Netherlands;0;1;0;0;1;1;0;0;0,00222
New Caledonia;0;1;0;0;0;0;0;1;0,00004
New Zealand;0;1;0;0;0;1;0;0;0,00062
Nicaragua;0;1;0;0;0;0;0;1;0,00085
Niger;0;1;0;0;0;0;0;1;0,00303
Nigeria;0;1;0;0;0;0;0;1;0,02609
Niue;0;1;0;0;0;0;0;1;0,00000
Northern Mariana Islands;0;0;1;0;0;0;0;1;0,00001
Norway;0;1;0;0;1;1;1;0;0,00070
Oman;0;1;0;0;0;1;0;0;0,00065
Pakistan;0;1;0;0;0;0;0;1;0,02811
Palau;0;0;1;0;0;0;0;1;0,00000
Panama;0;1;0;0;0;0;0;1;0,00055
Papua New Guinea;0;1;0;0;0;0;0;1;0,00114
Paraguay;0;1;0;0;0;0;0;1;0,00091
Peru;0;1;0;0;0;0;0;1;0,00422
Philippines;0;1;0;0;0;1;0;0;0,01403
Pitcairn;0;0;0;1;0;0;0;1;0,00000
Poland;1;0;0;0;1;1;0;0;0,00492
Portugal;0;1;0;0;1;0;0;0;0,00133
Puerto Rico;0;0;1;0;0;0;0;1;0,00038
Qatar;0;1;0;0;0;1;0;0;0,00037
Republic of Korea;0;1;0;0;0;1;1;0;0,00665
Reunion;0;1;0;0;0;0;0;1;0,00012
Romania;0;1;0;0;1;1;1;0;0,00251
Russian Federation;1;0;0;0;0;0;0;1;0,01894
Rwanda;0;1;0;0;0;0;0;1;0,00164
Saint Kitts and Nevis;0;0;0;1;0;0;0;1;0,00001
Saint Lucia;0;0;0;1;0;0;0;1;0,00002
Samoa;0;0;0;1;0;0;0;1;0,00003
San Marino;1;0;0;0;0;1;1;0;0,00000
Sao Tome and Principe;0;0;0;1;0;0;0;1;0,00003
Saudi Arabia;0;1;0;0;1;1;0;0;0,00445
Senegal;0;1;0;0;0;0;0;1;0,00212
Serbia;1;0;0;0;0;0;0;1;0,00114
Seychelles;0;0;0;1;0;0;0;1;0,00001
Sierra Leone;0;0;0;1;0;0;0;1;0,00101
Singapore;0;1;0;0;0;0;0;1;0,00075
Slovakia;0;1;0;0;1;1;0;0;0,00071
Slovenia;1;0;0;0;1;1;0;0;0,00027
Solomon Islands;0;0;0;1;0;0;0;1;0,00009
Somalia;0;0;0;1;0;0;0;1;0,00200
South Africa;0;1;0;0;0;0;0;1;0,00760
South Sudan;0;0;0;1;0;0;0;1;0,00144
Spain;0;1;0;0;1;1;0;0;0,00607
Sri Lanka;0;1;0;0;0;0;0;1;0,00277
St. Helena;0;1;0;0;0;0;0;1;0,00000
St. Pierre and Miquelon;0;1;0;0;0;0;0;1;0,00000
St. Vincent and the Grenadines;0;0;0;1;0;0;0;1;0,00001
Sudan;0;1;0;0;0;0;0;1;0,00556
Suriname;0;1;0;0;0;0;0;1;0,00008
Svalbard;0;1;0;0;0;0;0;1;0,00000
Swaziland;0;0;0;1;0;0;0;1;0,00015
Sweden;0;1;0;0;1;1;1;0;0,00130
Switzerland;1;0;0;0;1;1;0;0;0,00112
Syrian Arab Republic;0;1;0;0;0;0;0;1;0,00222
Taiwan;0;1;0;0;0;1;1;0;0,00309
Tajikistan;1;0;0;0;0;0;0;1;0,00121
Tanzania;0;1;0;0;0;0;0;1;0,00753
Thailand;0;1;0;0;1;1;1;0;0,00896
Togo;0;0;0;1;0;0;0;1;0,00105
Trinidad and Tobago;0;1;0;0;0;0;0;1;0,00018
Tunisia;0;1;0;0;0;0;0;1;0,00152
Turkey;1;0;0;0;0;0;0;1;0,01083
Turkmenistan;0;0;0;1;0;0;0;1;0,00077
Turks and Caicos Islands;0;0;0;1;0;0;0;1;0,00000
Tuvalu;0;0;0;1;0;0;0;1;0,00000
Uganda;0;1;0;0;0;0;0;1;0,00575
UK;0;1;0;0;1;1;1;0;0,00877
Ukraine;1;0;0;0;0;1;0;0;0,00571
United Arab Emirates;0;1;0;0;0;1;0;0;0,00127
United States;0;0;1;0;1;1;1;0;0,04272
Uruguay;0;1;0;0;0;0;1;0;0,00045
Uzbekistan;1;0;0;0;0;0;0;1;0,00428
Vanuatu;0;1;0;0;0;0;0;1;0,00004
Venezuela;0;1;0;0;0;0;0;1;0,00370
Vietnam;0;1;0;0;0;1;0;0;0,01252
Virgin Islands;0;0;1;0;0;0;0;1;0,00001
Wallis and Futuna;0;1;0;0;0;0;0;1;0,00000
Western Sahara;0;0;0;1;0;0;0;1;0,00008
Yemen;0;0;0;1;0;0;0;1;0,00379
Zambia;0;1;0;0;0;0;0;1;0,00232
Zimbabwe;0;1;0;0;0;0;0;1;0,00190


==> 5G_Frequencies_EMF_limits/license.txt <==
Copyright (c) 2015, Chad Greene
All rights reserved.

Redistribution and use in source and binary forms, with or without
modification, are permitted provided that the following conditions are met:

* Redistributions of source code must retain the above copyright notice, this
  list of conditions and the following disclaimer.

* Redistributions in binary form must reproduce the above copyright notice,
  this list of conditions and the following disclaimer in the documentation
  and/or other materials provided with the distribution
* Neither the name of The University of Texas at Austin nor the names of its
  contributors may be used to endorse or promote products derived from this
  software without specific prior written permission.
THIS SOFTWARE IS PROVIDED BY THE COPYRIGHT HOLDERS AND CONTRIBUTORS "AS IS"
AND ANY EXPRESS OR IMPLIED WARRANTIES, INCLUDING, BUT NOT LIMITED TO, THE
IMPLIED WARRANTIES OF MERCHANTABILITY AND FITNESS FOR A PARTICULAR PURPOSE ARE
DISCLAIMED. IN NO EVENT SHALL THE COPYRIGHT OWNER OR CONTRIBUTORS BE LIABLE
FOR ANY DIRECT, INDIRECT, INCIDENTAL, SPECIAL, EXEMPLARY, OR CONSEQUENTIAL
DAMAGES (INCLUDING, BUT NOT LIMITED TO, PROCUREMENT OF SUBSTITUTE GOODS OR
SERVICES; LOSS OF USE, DATA, OR PROFITS; OR BUSINESS INTERRUPTION) HOWEVER
CAUSED AND ON ANY THEORY OF LIABILITY, WHETHER IN CONTRACT, STRICT LIABILITY,
OR TORT (INCLUDING NEGLIGENCE OR OTHERWISE) ARISING IN ANY WAY OUT OF THE USE
OF THIS SOFTWARE, EVEN IF ADVISED OF THE POSSIBILITY OF SUCH DAMAGE.


==> 5G_Frequencies_EMF_limits/mapchart_5G_EMF_limits.txt <==
{"groups":{"#cc3333":{"div":"#box1","label":"Strict - 5G","paths":["Belgium","Canada","Chile","China","Croatia","Greece","Israel","Italy","Lithuania","Luxembourg","Poland","Slovenia","Switzerland","Ukraine","India","Monaco"]},"#feb24c":{"div":"#box2","label":"Strict - No 5G","paths":["Algeria","Armenia","Azerbaijan","Belarus","Bosnia_and_Herzegovina","Georgia","Kazakhstan","Kuwait","Kyrgyzstan","Moldova","Montenegro","Russia","Serbia","Tajikistan","Turkey","Uzbekistan"]},"#41ab5d":{"div":"#box3","label":"ICNIRP/FCC - 5G","paths":["Argentina","Australia","Austria","Bahrain","Bhutan","Brazil","Bulgaria","Cambodia","Cyprus","Czechia","Denmark","Estonia","Finland","France","Germany","Hong_Kong","Hungary","Iceland","Ireland","Japan","Latvia","Malaysia","Malta","Mexico","Myanmar","Netherlands","New_Zealand","Norway","Oman","Philippines","Portugal","Qatar","South_Korea","Romania","Saudi_Arabia","Slovakia","Spain","Sweden","Taiwan","Thailand","United_Kingdom","United_Arab_Emirates","United_States","Uruguay","Vietnam"]},"#d9f0a3":{"div":"#box4","label":"ICNIRP/FCC - No 5G","paths":["Afghanistan","Albania","Andorra","Bangladesh","Benin","Bolivia","Botswana","Cameroon","Central_African_Republic","Colombia","Costa_Rica","Cote_d_Ivoire","Dominican_Republic","DR_Congo","Ecuador","Egypt","Equatorial_Guinea","French_Guiana","Ghana","Greenland","Guatemala","Guinea","Guinea_Bissau","Honduras","Indonesia","Iran","Iraq","Jamaica","Jordan","Kenya","Lebanon","North_Macedonia","Madagascar","Mali","Mauritania","Mongolia","Morocco","Namibia","Nepal","Nicaragua","El_Salvador","Niger","Nigeria","Pakistan","Panama","Papua_New_Guinea","Paraguay","Peru","Puerto_Rico","Rwanda","Senegal","Singapore","South_Africa","Sri_Lanka","Syria","Tanzania","Trinidad_and_Tobago","Zambia","Zimbabwe","Mozambique","Venezuela","Suriname","Tunisia","Sudan","Uganda"]},"#084081":{"div":"#box5","label":"Unknown - 5G","paths":["Brunei","Laos","Lesotho"]},"#739af5":{"div":"#box7","label":"Unknown - No 5G","paths":["Angola","Belize","Burkina_Faso","Burundi","Chad","Congo","Cuba","Djibouti","North_Korea","Eritrea","Ethiopia","Gabon","Gambia","Guyana","Haiti","Liberia","Libya","Malawi","Sierra_Leone","South_Sudan","Somalia","Eswatini","Turkmenistan","Yemen","Western_Sahara","Togo"]}},"title":"EMF Limits - Node B Deployment","hidden":[],"background":"#ffffff","borders":"#000000"}


==> 5G_Frequencies_EMF_limits/mapchart_5G_EMF_limits_DEVICE_NEW.txt <==
{"groups":{"#feb24c":{"div":"#box0","label":"Strict - No 5G","paths":["Armenia","Belarus"]},"#41ab5d":{"div":"#box1","label":"ICNIRP/FCC - 5G","paths":["Argentina","Australia","Austria","Bahrain","Belgium","Brazil","Brunei","Bulgaria","Canada","Chile","China","Croatia","Cyprus","Czechia","Denmark","Estonia","Finland","France","Germany","Greece","Hong_Kong","Hungary","Iceland","India","Ireland","Israel","Japan","Latvia","Lesotho","Lithuania","Luxembourg","Malaysia","Malta","Mexico","Monaco","Myanmar","Netherlands","New_Zealand","Nicaragua","Norway","Oman","Philippines","Poland","Portugal","Qatar","Saudi_Arabia","Slovenia","Slovakia","Spain","Sweden","Italy","Switzerland","Taiwan","Thailand","United_Kingdom","United_Arab_Emirates","United_States","Uruguay","Vietnam","Romania","South_Korea"]},"#d9f0a3":{"div":"#box2","label":"ICNIRP/FCC - No 5G","paths":["Afghanistan","Algeria","Andorra","Bangladesh","Benin","Bolivia","Bosnia_and_Herzegovina","Botswana","Cameroon","Central_African_Republic","Colombia","Costa_Rica","Cote_d_Ivoire","Cuba","Dominican_Republic","DR_Congo","Ecuador","Egypt","El_Salvador","Equatorial_Guinea","French_Guiana","Georgia","Ghana","Greenland","Guatemala","Guinea","Guinea_Bissau","Honduras","Indonesia","Iran","Iraq","Jamaica","Jordan","Kuwait","Lebanon","North_Macedonia","Madagascar","Mali","Mauritania","Moldova","Mongolia","Montenegro","Morocco","Mozambique","Nepal","Niger","Nigeria","Pakistan","Panama","Papua_New_Guinea","Peru","Paraguay","Puerto_Rico","Russia","Rwanda","Senegal","Serbia","Singapore","South_Africa","Sri_Lanka","Sudan","Suriname","Eswatini","Tanzania","Tunisia","Turkey","Uganda","Venezuela","Zambia","Zimbabwe","Trinidad_and_Tobago","Kyrgyzstan","Albania"]},"#084081":{"div":"#box3","label":"Unknown - 5G","paths":["Bhutan","Cambodia","Laos","Ukraine"]},"#739af5":{"div":"#box4","label":"Unknown - No 5G","paths":["Angola","Azerbaijan","Belize","Burkina_Faso","Burundi","Chad","Congo","Djibouti","North_Korea","Eritrea","Ethiopia","Gabon","Gambia","Guyana","Haiti","Kazakhstan","Liberia","Libya","Malawi","Namibia","Sierra_Leone","South_Sudan","Somalia","Syria","Tajikistan","Togo","Turkmenistan","Uzbekistan","Western_Sahara","Kenya","Yemen"]}},"title":"EMF Limits - Mobile Terminal Deployment","hidden":[],"background":"#ffffff","borders":"#000000"}


==> 5G_Frequencies_EMF_limits/population_countries.csv <==
 Afghanistan;38041754
 Albania;2880917
 Algeria;43053054
 American Samoa;55312
 Andorra;77142
 Angola;31825295
 Anguilla;14869
 Antigua and Barbuda;97118
 Argentina;44780677
 Armenia;2957731
 Aruba;106314
 Australia[g];25203198
 Austria;8955102
 Azerbaijan[i];10047718
 Bahamas;389482
 Bahrain;1641172
 Bangladesh;163046161
 Barbados;287025
 Belarus;9452411
 Belgium;11539328
 Belize;390353
 Benin;11801151
 Bermuda;62506
 Bhutan;763092
 Bolivia;11513100
 Bosnia and Herzegovina;3301000
 Botswana;2303697
 Brazil;211049527
 British Virgin Islands;30030
 Brunei;433285
 Bulgaria;7000119
 Burkina Faso;20321378
 Burundi;10864245
 Cambodia;16486542
 Cameroon;25876380
 Canada;37411047
 Cape Verde;549935
 Caribbean Netherlands[s];25979
 Cayman Islands;64948
 Central African Republic;4745185
 Chad;15946876
 Chile;18952038
 China[a];1433783686
 Colombia;50339443
 Comoros;850886
 Congo;5380508
 Cook Islands;17548
 Costa Rica;5047561
 Croatia;4130304
 Cuba;11333483
 Curaçao;163424
 Cyprus[q];1179551
 Czech Republic;10689209
 Denmark;5771876
 Djibouti;973560
 Dominica;71808
 Dominican Republic;10738958
 DR Congo;86790567
 East Timor;1293119
 Ecuador;17373662
 Egypt;100388073
 El Salvador;6453553
 Equatorial Guinea;1355986
 Eritrea;3497117
 Estonia;1325648
 Eswatini;1148130
 Ethiopia;112078730
 F.S. Micronesia;113815
 Falkland Islands;3377
 Faroe Islands;48678
 Fiji;889953
 Finland[k];5532156
 France[b];65129728
 French Guiana;282731
 French Polynesia;279287
 Gabon;2172579
 Gambia;2347706
 Georgia[o];3996765
 Germany;83517045
 Ghana;28833629
 Gibraltar;33701
 United Kingdom;67530172
 Greece;10473455
 Greenland;56672
 Grenada;112003
 Guadeloupe[r];447905
 Guam;167294
 Guatemala;17581472
 Guernsey and  Jersey;172259
 Guinea;12771246
 Guinea-Bissau;1920922
 Guyana;782766
 Haiti;11263770
 Honduras;9746117
 Hong Kong;7436154
 Hungary;9684679
 Iceland;339031
 India;1366417754
 Indonesia;270625568
 Iran;82913906
 Iraq;39309783
 Ireland;4882495
 Isle of Man;84584
 Israel;8519377
 Italy;60550075
 Ivory Coast;25716544
 Jamaica;2948279
 Japan;126860301
 Jordan;10101694
 Kazakhstan;18551427
 Kenya;52573973
 Kiribati;117606
 Kuwait;4207083
 Kyrgyzstan;6415850
 Laos;7169455
 Latvia;1906743
 Lebanon;6855713
 Lesotho;2125268
 Liberia;4937374
 Libya;6777452
 Liechtenstein;38019
 Lithuania;2759627
 Luxembourg;615729
 Macau;640445
 Madagascar;26969307
 Malawi;18628747
 Malaysia[f];31949777
 Maldives;530953
 Mali;19658031
 Malta;440372
 Marshall Islands;58791
 Martinique;375554
 Mauritania;4525696
 Mauritius[p];1198575
 Mayotte;266150
 Mexico;127575529
 Moldova[n];4043263
 Monaco;38964
 Mongolia;3225167
 Montenegro;627987
 Montserrat;4989
 Morocco;36471769
 Mozambique;30366036
 Myanmar;54045420
 Namibia;2494530
 Nauru;10756
   Nepal;28608710
 Netherlands;17097130
 New Caledonia;282750
 New Zealand;4783063
 Nicaragua;6545502
 Niger;23310715
 Nigeria;200963599
 Niue;1615
 North Korea;25666161
 North Macedonia;2083459
 Northern Mariana Islands;56188
 Norway[l];5378857
 Oman;4974986
 Pakistan;216565318
 Palau;18008
 Palestine[m];4981420
 Panama;4246439
 Papua New Guinea;8776109
 Paraguay;7044636
 Peru;32510453
 Philippines;108116615
 Poland;37887768
 Portugal;10226187
 Puerto Rico;2933408
 Qatar;2832067
 Réunion;888927
 Romania;19364557
 Russia;145872256
 Rwanda;12626950
 Saint Helena Ascension and Tristan da Cunha;6059
 Saint Kitts and Nevis;52823
 Saint Lucia;182790
 Saint Pierre and Miquelon;5822
 Saint Vincent and the Grenadines;110589
 Samoa;197097
 San Marino;33860
 São Tomé and Príncipe;215056
 Saudi Arabia;34268528
 Senegal;16296364
 Serbia[j];8772235
 Seychelles;97739
 Sierra Leone;7813215
 Singapore;5804337
 Sint Maarten;42388
 Slovakia;5457013
 Slovenia;2078654
 Solomon Islands;669823
 Somalia;15442905
 South Africa;58558270
 South Korea;51225308
 South Sudan;11062113
 Spain[d];46736776
 Sri Lanka;21323733
 Sudan;42813238
 Suriname;581372
 Sweden;10036379
  Switzerland;8591365
 Syria;17070135
 Taiwan[h];23773876
 Tajikistan;9321018
 Tanzania[c];58005463
 Thailand;69037513
 Togo;8082366
 Tokelau;1340
 Tonga;110940
 Trinidad and Tobago;1394973
 Tunisia;11694719
 Turkey;83429615
 Turkmenistan;5942089
 Turks and Caicos Islands;38191
 Tuvalu;11646
 U.S. Virgin Islands;104578
 Uganda;44269594
 Ukraine[e];43993638
 United Arab Emirates;9770529
 United States;329064917
 Uruguay;3461734
 Uzbekistan;32981716
 Vanuatu;299882
  Vatican City[t];799
 Venezuela;28515829
 Vietnam;96462106
 Wallis and Futuna;11432
 Western Sahara;582463
 Yemen;29161922
 Zambia;17861030
 Zimbabwe;14645468


==> 5G_Frequencies_EMF_limits/population_countries.txt <==
 Afghanistan	Asia	Southern Asia	37,171,921	38,041,754	+2.34%
 Albania	Europe	Southern Europe	2,882,740	2,880,917	−0.06%
 Algeria	Africa	Northern Africa	42,228,408	43,053,054	+1.95%
 American Samoa	Oceania	Polynesia	55,465	55,312	−0.28%
 Andorra	Europe	Southern Europe	77,006	77,142	+0.18%
 Angola	Africa	Middle Africa	30,809,787	31,825,295	+3.30%
 Anguilla	Americas	Caribbean	14,731	14,869	+0.94%
 Antigua and Barbuda	Americas	Caribbean	96,286	97,118	+0.86%
 Argentina	Americas	South America	44,361,150	44,780,677	+0.95%
 Armenia	Asia	Western Asia	2,951,745	2,957,731	+0.20%
 Aruba	Americas	Caribbean	105,845	106,314	+0.44%
 Australia[g]	Oceania	Australia and New Zealand	24,898,152	25,203,198	+1.23%
 Austria	Europe	Western Europe	8,891,388	8,955,102	+0.72%
 Azerbaijan[i]	Asia	Western Asia	9,949,537	10,047,718	+0.99%
 Bahamas	Americas	Caribbean	385,637	389,482	+1.00%
 Bahrain	Asia	Western Asia	1,569,446	1,641,172	+4.57%
 Bangladesh	Asia	Southern Asia	161,376,708	163,046,161	+1.03%
 Barbados	Americas	Caribbean	286,641	287,025	+0.13%
 Belarus	Europe	Eastern Europe	9,452,617	9,452,411	0.00%
 Belgium	Europe	Western Europe	11,482,178	11,539,328	+0.50%
 Belize	Americas	Central America	383,071	390,353	+1.90%
 Benin	Africa	Western Africa	11,485,044	11,801,151	+2.75%
 Bermuda	Americas	Northern America	62,756	62,506	−0.40%
 Bhutan	Asia	Southern Asia	754,388	763,092	+1.15%
 Bolivia	Americas	South America	11,353,142	11,513,100	+1.41%
 Bosnia and Herzegovina	Europe	Southern Europe	3,323,925	3,301,000	−0.69%
 Botswana	Africa	Southern Africa	2,254,068	2,303,697	+2.20%
 Brazil	Americas	South America	209,469,323	211,049,527	+0.75%
 British Virgin Islands	Americas	Caribbean	29,802	30,030	+0.77%
 Brunei	Asia	South-eastern Asia	428,963	433,285	+1.01%
 Bulgaria	Europe	Eastern Europe	7,051,608	7,000,119	−0.73%
 Burkina Faso	Africa	Western Africa	19,751,466	20,321,378	+2.89%
 Burundi	Africa	Eastern Africa	10,524,117	10,864,245	+3.23%
 Cambodia	Asia	South-eastern Asia	16,249,792	16,486,542	+1.46%
 Cameroon	Africa	Middle Africa	25,216,267	25,876,380	+2.62%
 Canada	Americas	Northern America	37,074,562	37,411,047	+0.91%
 Cape Verde	Africa	Western Africa	543,767	549,935	+1.13%
 Caribbean Netherlands[s]	Americas	Caribbean	25,711	25,979	+1.04%
 Cayman Islands	Americas	Caribbean	64,174	64,948	+1.21%
 Central African Republic	Africa	Middle Africa	4,666,368	4,745,185	+1.69%
 Chad	Africa	Middle Africa	15,477,729	15,946,876	+3.03%
 Chile	Americas	South America	18,729,160	18,952,038	+1.19%
 China[a]	Asia	Eastern Asia	1,427,647,786	1,433,783,686	+0.43%
 Colombia	Americas	South America	49,661,048	50,339,443	+1.37%
 Comoros	Africa	Eastern Africa	832,322	850,886	+2.23%
 Congo	Africa	Middle Africa	5,244,359	5,380,508	+2.60%
 Cook Islands	Oceania	Polynesia	17,518	17,548	+0.17%
 Costa Rica	Americas	Central America	4,999,441	5,047,561	+0.96%
 Croatia	Europe	Southern Europe	4,156,405	4,130,304	−0.63%
 Cuba	Americas	Caribbean	11,338,134	11,333,483	−0.04%
 Curaçao	Americas	Caribbean	162,752	163,424	+0.41%
 Cyprus[q]	Asia	Western Asia	1,170,125	1,179,551	+0.81%
 Czech Republic	Europe	Eastern Europe	10,665,677	10,689,209	+0.22%
 Denmark	Europe	Northern Europe	5,752,126	5,771,876	+0.34%
 Djibouti	Africa	Eastern Africa	958,923	973,560	+1.53%
 Dominica	Americas	Caribbean	71,625	71,808	+0.26%
 Dominican Republic	Americas	Caribbean	10,627,141	10,738,958	+1.05%
 DR Congo	Africa	Middle Africa	84,068,091	86,790,567	+3.24%
 East Timor	Asia	South-eastern Asia	1,267,974	1,293,119	+1.98%
 Ecuador	Americas	South America	17,084,358	17,373,662	+1.69%
 Egypt	Africa	Northern Africa	98,423,598	100,388,073	+2.00%
 El Salvador	Americas	Central America	6,420,746	6,453,553	+0.51%
 Equatorial Guinea	Africa	Middle Africa	1,308,975	1,355,986	+3.59%
 Eritrea	Africa	Eastern Africa	3,452,786	3,497,117	+1.28%
 Estonia	Europe	Northern Europe	1,322,920	1,325,648	+0.21%
 Eswatini	Africa	Southern Africa	1,136,281	1,148,130	+1.04%
 Ethiopia	Africa	Eastern Africa	109,224,414	112,078,730	+2.61%
 F.S. Micronesia	Oceania	Micronesia	112,640	113,815	+1.04%
 Falkland Islands	Americas	South America	3,234	3,377	+4.42%
 Faroe Islands	Europe	Northern Europe	48,497	48,678	+0.37%
 Fiji	Oceania	Melanesia	883,483	889,953	+0.73%
 Finland[k]	Europe	Northern Europe	5,522,576	5,532,156	+0.17%
 France[b]	Europe	Western Europe	64,990,511	65,129,728	+0.21%
 French Guiana	Americas	South America	275,713	282,731	+2.55%
 French Polynesia	Oceania	Polynesia	277,679	279,287	+0.58%
 Gabon	Africa	Middle Africa	2,119,275	2,172,579	+2.52%
 Gambia	Africa	Western Africa	2,280,094	2,347,706	+2.97%
 Georgia[o]	Asia	Western Asia	4,002,942	3,996,765	−0.15%
 Germany	Europe	Western Europe	83,124,418	83,517,045	+0.47%
 Ghana	Africa	Western Africa	28,206,728	28,833,629	+2.22%
 Gibraltar	Europe	Southern Europe	33,718	33,701	−0.05%
 United Kingdom	Europe	Northern Europe	67,141,684	67,530,172	+0.58%
 Greece	Europe	Southern Europe	10,522,246	10,473,455	−0.46%
 Greenland	Americas	Northern America	56,564	56,672	+0.19%
 Grenada	Americas	Caribbean	111,454	112,003	+0.49%
 Guadeloupe[r]	Americas	Caribbean	446,928	447,905	+0.22%
 Guam	Oceania	Micronesia	165,768	167,294	+0.92%
 Guatemala	Americas	Central America	17,247,849	17,581,472	+1.93%
 Guernsey and  Jersey	Europe	Northern Europe	170,499	172,259	+1.03%
 Guinea	Africa	Western Africa	12,414,293	12,771,246	+2.88%
 Guinea-Bissau	Africa	Western Africa	1,874,303	1,920,922	+2.49%
 Guyana	Americas	South America	779,006	782,766	+0.48%
 Haiti	Americas	Caribbean	11,123,178	11,263,770	+1.26%
 Honduras	Americas	Central America	9,587,522	9,746,117	+1.65%
 Hong Kong	Asia	Eastern Asia	7,371,730	7,436,154	+0.87%
 Hungary	Europe	Eastern Europe	9,707,499	9,684,679	−0.24%
 Iceland	Europe	Northern Europe	336,713	339,031	+0.69%
 India	Asia	Southern Asia	1,352,642,280	1,366,417,754	+1.02%
 Indonesia	Asia	South-eastern Asia	267,670,543	270,625,568	+1.10%
 Iran	Asia	Southern Asia	81,800,188	82,913,906	+1.36%
 Iraq	Asia	Western Asia	38,433,600	39,309,783	+2.28%
 Ireland	Europe	Northern Europe	4,818,690	4,882,495	+1.32%
 Isle of Man	Europe	Northern Europe	84,077	84,584	+0.60%
 Israel	Asia	Western Asia	8,381,516	8,519,377	+1.64%
 Italy	Europe	Southern Europe	60,627,291	60,550,075	−0.13%
 Ivory Coast	Africa	Western Africa	25,069,230	25,716,544	+2.58%
 Jamaica	Americas	Caribbean	2,934,847	2,948,279	+0.46%
 Japan	Asia	Eastern Asia	127,202,192	126,860,301	−0.27%
 Jordan	Asia	Western Asia	9,965,318	10,101,694	+1.37%
 Kazakhstan	Asia	Central Asia	18,319,618	18,551,427	+1.27%
 Kenya	Africa	Eastern Africa	51,392,565	52,573,973	+2.30%
 Kiribati	Oceania	Micronesia	115,847	117,606	+1.52%
 Kuwait	Asia	Western Asia	4,137,312	4,207,083	+1.69%
 Kyrgyzstan	Asia	Central Asia	6,304,030	6,415,850	+1.77%
 Laos	Asia	South-eastern Asia	7,061,507	7,169,455	+1.53%
 Latvia	Europe	Northern Europe	1,928,459	1,906,743	−1.13%
 Lebanon	Asia	Western Asia	6,859,408	6,855,713	−0.05%
 Lesotho	Africa	Southern Africa	2,108,328	2,125,268	+0.80%
 Liberia	Africa	Western Africa	4,818,973	4,937,374	+2.46%
 Libya	Africa	Northern Africa	6,678,559	6,777,452	+1.48%
 Liechtenstein	Europe	Western Europe	37,910	38,019	+0.29%
 Lithuania	Europe	Northern Europe	2,801,264	2,759,627	−1.49%
 Luxembourg	Europe	Western Europe	604,245	615,729	+1.90%
 Macau	Asia	Eastern Asia	631,636	640,445	+1.39%
 Madagascar	Africa	Eastern Africa	26,262,313	26,969,307	+2.69%
 Malawi	Africa	Eastern Africa	18,143,217	18,628,747	+2.68%
 Malaysia[f]	Asia	South-eastern Asia	31,528,033	31,949,777	+1.34%
 Maldives	Asia	Southern Asia	515,696	530,953	+2.96%
 Mali	Africa	Western Africa	19,077,749	19,658,031	+3.04%
 Malta	Europe	Southern Europe	439,248	440,372	+0.26%
 Marshall Islands	Oceania	Micronesia	58,413	58,791	+0.65%
 Martinique	Americas	Caribbean	375,673	375,554	−0.03%
 Mauritania	Africa	Western Africa	4,403,313	4,525,696	+2.78%
 Mauritius[p]	Africa	Eastern Africa	1,189,265	1,198,575	+0.78%
 Mayotte	Africa	Eastern Africa	259,531	266,150	+2.55%
 Mexico	Americas	Central America	126,190,788	127,575,529	+1.10%
 Moldova[n]	Europe	Eastern Europe	4,051,944	4,043,263	−0.21%
 Monaco	Europe	Western Europe	38,682	38,964	+0.73%
 Mongolia	Asia	Eastern Asia	3,170,216	3,225,167	+1.73%
 Montenegro	Europe	Southern Europe	627,809	627,987	+0.03%
 Montserrat	Americas	Caribbean	4,993	4,989	−0.08%
 Morocco	Africa	Northern Africa	36,029,093	36,471,769	+1.23%
 Mozambique	Africa	Eastern Africa	29,496,004	30,366,036	+2.95%
 Myanmar	Asia	South-eastern Asia	53,708,320	54,045,420	+0.63%
 Namibia	Africa	Southern Africa	2,448,301	2,494,530	+1.89%
 Nauru	Oceania	Micronesia	10,670	10,756	+0.81%
   Nepal	Asia	Southern Asia	28,095,714	28,608,710	+1.83%
 Netherlands	Europe	Western Europe	17,059,560	17,097,130	+0.22%
 New Caledonia	Oceania	Melanesia	279,993	282,750	+0.98%
 New Zealand	Oceania	Australia and New Zealand	4,743,131	4,783,063	+0.84%
 Nicaragua	Americas	Central America	6,465,501	6,545,502	+1.24%
 Niger	Africa	Western Africa	22,442,822	23,310,715	+3.87%
 Nigeria	Africa	Western Africa	195,874,683	200,963,599	+2.60%
 Niue	Oceania	Polynesia	1,620	1,615	−0.31%
 North Korea	Asia	Eastern Asia	25,549,604	25,666,161	+0.46%
 North Macedonia	Europe	Southern Europe	2,082,957	2,083,459	+0.02%
 Northern Mariana Islands	Oceania	Micronesia	56,882	56,188	−1.22%
 Norway[l]	Europe	Northern Europe	5,337,962	5,378,857	+0.77%
 Oman	Asia	Western Asia	4,829,473	4,974,986	+3.01%
 Pakistan	Asia	Southern Asia	212,228,286	216,565,318	+2.04%
 Palau	Oceania	Micronesia	17,907	18,008	+0.56%
 Palestine[m]	Asia	Western Asia	4,862,979	4,981,420	+2.44%
 Panama	Americas	Central America	4,176,869	4,246,439	+1.67%
 Papua New Guinea	Oceania	Melanesia	8,606,323	8,776,109	+1.97%
 Paraguay	Americas	South America	6,956,066	7,044,636	+1.27%
 Peru	Americas	South America	31,989,260	32,510,453	+1.63%
 Philippines	Asia	South-eastern Asia	106,651,394	108,116,615	+1.37%
 Poland	Europe	Eastern Europe	37,921,592	37,887,768	−0.09%
 Portugal	Europe	Southern Europe	10,256,193	10,226,187	−0.29%
 Puerto Rico	Americas	Caribbean	3,039,596	2,933,408	−3.49%
 Qatar	Asia	Western Asia	2,781,682	2,832,067	+1.81%
 Réunion	Africa	Eastern Africa	882,526	888,927	+0.73%
 Romania	Europe	Eastern Europe	19,506,114	19,364,557	−0.73%
 Russia	Europe	Eastern Europe	145,734,038	145,872,256	+0.09%
 Rwanda	Africa	Eastern Africa	12,301,970	12,626,950	+2.64%
 Saint Helena, Ascension and Tristan da Cunha	Africa	Western Africa	6,035	6,059	+0.40%
 Saint Kitts and Nevis	Americas	Caribbean	52,441	52,823	+0.73%
 Saint Lucia	Americas	Caribbean	181,889	182,790	+0.50%
 Saint Pierre and Miquelon	Americas	Northern America	5,849	5,822	−0.46%
 Saint Vincent and the Grenadines	Americas	Caribbean	110,211	110,589	+0.34%
 Samoa	Oceania	Polynesia	196,129	197,097	+0.49%
 San Marino	Europe	Southern Europe	33,785	33,860	+0.22%
 São Tomé and Príncipe	Africa	Middle Africa	211,028	215,056	+1.91%
 Saudi Arabia	Asia	Western Asia	33,702,756	34,268,528	+1.68%
 Senegal	Africa	Western Africa	15,854,323	16,296,364	+2.79%
 Serbia[j]	Europe	Southern Europe	8,802,754	8,772,235	−0.35%
 Seychelles	Africa	Eastern Africa	97,096	97,739	+0.66%
 Sierra Leone	Africa	Western Africa	7,650,150	7,813,215	+2.13%
 Singapore	Asia	South-eastern Asia	5,757,499	5,804,337	+0.81%
 Sint Maarten	Americas	Caribbean	41,940	42,388	+1.07%
 Slovakia	Europe	Eastern Europe	5,453,014	5,457,013	+0.07%
 Slovenia	Europe	Southern Europe	2,077,837	2,078,654	+0.04%
 Solomon Islands	Oceania	Melanesia	652,857	669,823	+2.60%
 Somalia	Africa	Eastern Africa	15,008,226	15,442,905	+2.90%
 South Africa	Africa	Southern Africa	57,792,518	58,558,270	+1.33%
 South Korea	Asia	Eastern Asia	51,171,706	51,225,308	+0.10%
 South Sudan	Africa	Eastern Africa	10,975,927	11,062,113	+0.79%
 Spain[d]	Europe	Southern Europe	46,692,858	46,736,776	+0.09%
 Sri Lanka	Asia	Southern Asia	21,228,763	21,323,733	+0.45%
 Sudan	Africa	Northern Africa	41,801,533	42,813,238	+2.42%
 Suriname	Americas	South America	575,990	581,372	+0.93%
 Sweden	Europe	Northern Europe	9,971,638	10,036,379	+0.65%
  Switzerland	Europe	Western Europe	8,525,611	8,591,365	+0.77%
 Syria	Asia	Western Asia	16,945,057	17,070,135	+0.74%
 Taiwan[h]	Asia	Eastern Asia	23,726,460	23,773,876	+0.20%
 Tajikistan	Asia	Central Asia	9,100,835	9,321,018	+2.42%
 Tanzania[c]	Africa	Eastern Africa	56,313,438	58,005,463	+3.00%
 Thailand	Asia	South-eastern Asia	68,863,514	69,037,513	+0.25%
 Togo	Africa	Western Africa	7,889,093	8,082,366	+2.45%
 Tokelau	Oceania	Polynesia	1,319	1,340	+1.59%
 Tonga	Oceania	Polynesia	110,589	110,940	+0.32%
 Trinidad and Tobago	Americas	Caribbean	1,389,843	1,394,973	+0.37%
 Tunisia	Africa	Northern Africa	11,565,201	11,694,719	+1.12%
 Turkey	Asia	Western Asia	82,340,088	83,429,615	+1.32%
 Turkmenistan	Asia	Central Asia	5,850,901	5,942,089	+1.56%
 Turks and Caicos Islands	Americas	Caribbean	37,665	38,191	+1.40%
 Tuvalu	Oceania	Polynesia	11,508	11,646	+1.20%
 U.S. Virgin Islands	Americas	Caribbean	104,680	104,578	−0.10%
 Uganda	Africa	Eastern Africa	42,729,036	44,269,594	+3.61%
 Ukraine[e]	Europe	Eastern Europe	44,246,156	43,993,638	−0.57%
 United Arab Emirates	Asia	Western Asia	9,630,959	9,770,529	+1.45%
 United States	Americas	Northern America	327,096,265	329,064,917	+0.60%
 Uruguay	Americas	South America	3,449,285	3,461,734	+0.36%
 Uzbekistan	Asia	Central Asia	32,476,244	32,981,716	+1.56%
 Vanuatu	Oceania	Melanesia	292,680	299,882	+2.46%
  Vatican City[t]	Europe	Southern Europe	801	799	−0.25%
 Venezuela	Americas	South America	28,887,118	28,515,829	−1.29%
 Vietnam	Asia	South-eastern Asia	95,545,962	96,462,106	+0.96%
 Wallis and Futuna	Oceania	Polynesia	11,661	11,432	−1.96%
 Western Sahara	Africa	Northern Africa	567,402	582,463	+2.65%
 Yemen	Asia	Western Asia	28,498,683	29,161,922	+2.33%
 Zambia	Africa	Eastern Africa	17,351,708	17,861,030	+2.94%
 Zimbabwe	Africa	Eastern Africa	14,438,802	14,645,468	+1.43%


==> 5G_Frequencies_EMF_limits/raw_data.txt <==
{"apiversion":"1","usehtml":"1","id":"1","bgcolor":"#FFFFFF","stroke":"0","bordercolor":"#CCCCCC","incolor":"#F5F5F5","actcolor":"#438094","width":"840","height":"520","aspratio":"1","interactive":"true","tooltip":"focus","region":"world","resolution":"countries","markersize":"10","displaymode":"regions","placestxt":"AF,AFGHANISTAN,<strong>Effective Public Limit:<\/strong> ICNIRP 1998<br \/>\r\n<strong>Information Reviewed:<\/strong> 25\/07\/14<br \/>\r\n<strong>Notes:<\/strong> Policy allows ICNIRP or IEEE standards.<br \/>\r\n<strong>Source:<\/strong> http:\/\/atra.gov.af\/,,#003366;\r\nAL,ALBANIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes:<\/strong> Based on 1999\/519\/EC. <br \/>\r\n<strong>Source:<\/strong> http:\/\/www.moh.gov.al\/,,#003366;\r\nDZ,ALGERIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed:<\/strong> 22\/12\/15<br \/>\r\n<strong>Notes:<\/strong>D\u00e9cision N\u00b082\/SP\/PC\/ARPT\/2015. Restrictive limit applies in the vicinity of 'sensitive zones'. <br \/>\r\n<strong>Source:<\/strong> http:\/\/www.arpt.dz\/,,#003366;\r\nAS,AMERICAN SAMOA,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes:<\/strong> Under FCC jurisdiction<br \/>\r\n<strong>Source:<\/strong> GSMA,,#0099CC;\r\nAD,ANDORRA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed:<\/strong> 17\/03\/16<br \/>\r\n<strong>Notes: <\/strong>Voluntary application.<br \/>\r\n<strong>Source: <\/strong>https:\/\/www.andorratelecom.ad\/,,#003366;\r\nAO,ANGOLA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes:<\/strong> <br \/>\r\n<strong>Source:<\/strong>,,#657882;\r\nAI,ANGUILLA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes:<\/strong> <br \/>\r\n<strong>Source:<\/strong>,,#657882;\r\nAG,ANTIGUA AND BARBUDA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes: Media reports<\/strong> <br \/>\r\n<strong>Source:<\/strong> GSMA,,#003366;\r\nAR,ARGENTINA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>CNC Resolution 530\/2000 & 3690\/2004 <br \/>\r\n<strong>Source:<\/strong> http:\/\/www.cnc.gov.ar\/,,#003366;\r\nAM,ARMENIA,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed:<\/strong> 14\/05\/15<br \/>\r\n<strong>Notes: <\/strong> Minister of Health Decree No. 933H (2006) sets limit of 0.1 W\/m<sup>2<\/sup>.<br \/>\r\n<strong>Source:<\/strong> http:\/\/www.arlis.am\/,,#93D0F8;\r\nAW,ARUBA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes:<\/strong> Part of the  the Kingdom of the Netherlands<br \/>\r\n<strong>Source:<\/strong> GSMA,,#003366;\r\nAU,AUSTRALIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Replaced more restrictive standard in 2003<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.arpansa.gov.au\/,,#003366;\r\nAT,AUSTRIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Based on 1999\/519\/EC<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.senderkataster.at\/,,#003366;\r\nAZ,AZERBAIJAN,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>15\/05\/15<br \/>\r\n<strong>Notes: <\/strong>Flat 0.1 W\/m<sup>2<\/sup><br \/>\r\n<strong>Source: <\/strong> GSMA.,,#93D0F8;\r\nBS,BAHAMAS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nBH,BAHRAIN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>01\/08\/2019<br \/>\r\n<strong>Notes: <\/strong>Supreme Council of the Environment&#44 Order No. (4) of the Year 2009<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tra.org.bh\/,,#003366;\r\nBD,BANGLADESH,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>01\/08\/2019<br \/>\r\n<strong>Notes: <\/strong>Following 2018 consultation&#44 compliance measurements commenced in 2019<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.btrc.gov.bd\/,,#003366;\r\nBB,BARBADOS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nBY,BELARUS,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>14\/05\/15<br \/>\r\n<strong>Notes: <\/strong>Flat 0.1 W\/m<sup>2<\/sup><br \/>\r\n<strong>Source: <\/strong>http:\/\/minzdrav.gov.by\/,,#93D0F8;\r\nBE,BELGIUM,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>No national limits since 2009. Differing limits apply in the Brussels&#44 Flanders and Wallonia regions<br \/>\r\n<strong>Source: <\/strong>GSMA,,#93D0F8;\r\nBZ,BELIZE,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nBJ,BENIN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>26\/10\/2016<br \/>\r\n<strong>Notes: <\/strong>Decree No. 2015-490&#44 7 September 2015<br \/>\r\n<strong>Source: <\/strong><a href=\"http:\/\/www.arcep.bj\/\">http:\/\/www.arcep.bj\/<\/a>,,#003366;\r\nBM,BERMUDA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nBT,BHUTAN,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nBO,BOLIVIA,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>ST\/NI\/INT\/33\/2002<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.wireless-health.org.br\/,,#0099CC;\r\nBA,BOSNIA AND HERZEGOWINA,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>12\/08\/14<br \/>\r\n<strong>Notes: <\/strong>ICNIRP with additional reduction factor.<br \/>\r\n<strong>Source: <\/strong>http:\/\/rak.ba\/,,#93D0F8;\r\nBW,BOTSWANA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.bta.org.bw\/,,#003366;\r\nBR,BRAZIL,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Resoluci\u00f3n No. 303&#44 July 2002<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.wireless-health.org.br\/,,#003366;\r\nBN,BRUNEI DARUSSALAM,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>12\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Workshop report.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.aiti.gov.bn\/,,#003366;\r\nBG,BULGARIA,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Currently flat 0.1 W\/m\u00b2 for public exposure. Proposal in development for three level standard: ICNIRP 1998&#59 present limit&#59 10% of present limit<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.emfbg.com\/bg\/home\/ ,,#93D0F8;\r\nBF,BURKINA FASO,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nBI,BURUNDI,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>24\/05\/13<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong> ,,#657882;\r\nKH,CAMBODIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>World Bank policy<br \/>\r\n<strong>Source: <\/strong>http:\/\/dfggmoi.gov.kh\/,,#003366;\r\nCM,CAMEROON,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>5\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Decree No. 2013\/0403\/PM<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.antic.cm\/,,#003366;\r\nCA,CANADA,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>Safety Code 6 limit values differ from both FCC and ICNIRP.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.hc-sc.gc.ca\/,,#93D0F8;\r\nCV,CAPE VERDE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nKY,CAYMAN ISLANDS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nCF,CENTRAL AFRICAN REPUBLIC,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nTD,CHAD,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nCL,CHILE,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>In 2012 a new law on antennas installations requires that the limit be the average of the 5 most restrictive OECD limits<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.subtel.gob.cl\/,,#93D0F8;\r\nCN,CHINA,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>23\/09\/14<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP.<br \/>\r\n<strong>Source: <\/strong>GB 8702-88,,#93D0F8;\r\nCO,COLOMBIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Decree #195<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.wireless-health.org.br\/,,#003366;\r\nKM,COMOROS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nCG,CONGO,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nCD,CONGO&#44 THE DRC,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>21\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application.<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nCK,COOK ISLANDS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nCR,COSTA RICA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Decree No. 36324-S<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.gaceta.go.cr\/,,#003366;\r\nCI,COTE D'IVOIRE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nHR,CROATIA,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>4\/04\/16<br \/>\r\n<strong>Notes: <\/strong>Narodne novine 146\/14<br \/>\r\n<strong>Source: <\/strong> http:\/\/narodne-novine.nn.hr\/,,#93D0F8;\r\nCU,CUBA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nCY,CYPRUS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#003366;\r\nCZ,CZECH REPUBLIC,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Adopted ICNIRP based limits in 2000. Increase relative to older limits<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#003366;\r\nDK,DENMARK,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#003366;\r\nDJ,DJIBOUTI,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nDM,DOMINICA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nDO,DOMINICAN REPUBLIC,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>INDOTEL Resolution 049-2008<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.indotel.gob.do\/,,#003366;\r\nEC,ECUADOR,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Resolution 01-01-CONATEL-2005<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.supertel.gob.ec\/,,#003366;\r\nEG,EGYPT,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>21\/08\/14<br \/>\r\n<strong>Notes: <\/strong>International standards. Limit of 4 W\/m\u00b2 in the frequency band 800 MHz to 2000 MHz measured at a distance of 6m.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tra.gov.eg\/,,#003366;\r\nSV,EL SALVADOR,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.siget.gob.sv\/,,#003366;\r\nGQ,EQUATORIAL GUINEA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nER,ERITREA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nEE,ESTONIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>14\/05\/15<br \/>\r\n<strong>Notes: <\/strong>Based on 1999\/519\/EC.<br \/>\r\n<strong>Source: <\/strong>https:\/\/www.riigiteataja.ee\/,,#003366;\r\nET,ETHIOPIA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nFO,FAROE ISLANDS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Self-governing country within the Danish Realm<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nFK,FALKLAND ISLANDS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Overseas Territory of the United Kingdom<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nFJ,FIJI,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nFI,FINLAND,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Based on 1999\/519\/EC<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.stuk.fi\/,,#003366;\r\nFR,FRANCE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Based on 1999\/519\/EC<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.radiofrequences.gouv.fr\/,,#003366;\r\nGF,FRENCH GUIANA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>16\/06\/14<br \/>\r\n<strong>Notes: <\/strong>French overseas territory<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cartoradio.fr\/,,#003366;\r\nPF,FRENCH POLYNESIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>16\/06\/14 <br \/>\r\n<strong>Notes: <\/strong>French overseas territory <br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cartoradio.fr\/,,#003366;\r\nGA,GABON,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14 <br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nGM,GAMBIA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nGE,GEORGIA,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>30\/10\/14<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP. Flat 0.1 W\/m<sup>2<\/sup> for mobile services.<br\/>\r\n<strong>Source: <\/strong>http:\/\/momxmarebeli.ge\/,,#93D0F8;\r\nDE,GERMANY,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Based on 1999\/519\/EC<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.bundesnetzagentur.de\/,,#003366;\r\nGH,GHANA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>29\/09\/14<br \/>\r\n<strong>Notes: <\/strong>Guidelines for the Deployment of Communications Towers<br \/>\r\n<strong>Source: <\/strong>http:\/\/nca.org.gh\/,,#003366;\r\nGI,GIBRALTAR,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.gra.gi\/,,#003366;\r\nGR,GREECE,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.eeae.gr\/,,#93D0F8;\r\nGL,GREENLAND,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Dependency of Denmark<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nGD,GRENADA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nGP,GUADELOUPE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>16\/06\/14<br \/>\r\n<strong>Notes: <\/strong>French overseas territory<br \/>\r\n<strong>Source: <\/strong>www.cartoradio.fr,,#003366;\r\nGU,GUAM,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>21\/03\/13<br \/>\r\n<strong>Notes: <\/strong>Under FCC jurisdiction<br \/>\r\n<strong>Source: <\/strong>GSMA,,#0099CC;\r\nGT,GUATEMALA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>26\/05\/14<br \/>\r\n<strong>Notes: <\/strong>Acuerdo Gubernativo No. 08-2011<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nGN,GUINEA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nGW,GUINEA-BISSAU,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nGY,GUYANA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nHT,HAITI,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nHN,HONDURAS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>24\/05\/13<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.conatel.gob.hn\/,,#003366;\r\nHK,HONG KONG,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.ofca.gov.hk,,#003366;\r\nHU,HUNGARY,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>23\/09\/14<br \/>\r\n<strong>Notes: <\/strong>Adopted ICNIRP based limits in 2004. Increase relative to older limits.<br \/>\r\n<strong>Source: <\/strong>http:\/\/nmhh.hu\/,,#003366;\r\nIS,ICELAND,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.gr.is\/,,#003366;\r\nIN,INDIA,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>ICNIRP adopted 2008. 10% of ICNIRP implemented from 1 September 2012<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.dot.gov.in\/,,#93D0F8;\r\nID,INDONESIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Media reports<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nIR,IRAN (ISLAMIC REPUBLIC OF),<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>ISIRI 8567 2006<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cra.ir\/,,#003366;\r\nIQ,IRAQ,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Recommendation to adopt ICNIRP by CMC workshop&#44 December 2012<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cmc.iq\/,,#0099CC;\r\nIE,IRELAND,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.comreg.ie\/,,#003366;\r\nIL,ISRAEL,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>23\/04\/16<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP. Generally 10% of the ICNIRP reference level.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tnuda.org.il\/,,#93D0F8;\r\nIT,ITALY,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#93D0F8;\r\nJM,JAMAICA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>7\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Additional consulation and measurements near schools.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.nepa.gov.jm\/,,#003366;\r\nJP,JAPAN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>26\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Similar to ICNIRP<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tele.soumu.go.jp\/e\/sys\/ele\/body\/index.htm,,#003366;\r\nJO,JORDAN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>11\/04\/16<br \/>\r\n<strong>Notes: <\/strong>Telecommunications Regulatory Commission&#44 Board Decision 18-13\/2005.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.trc.gov.jo\/,,#003366;\r\nKZ,KAZAKHSTAN,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP. Flat 0.1 W\/m<sup>2<\/sup> for mobile services.<br \/>\r\n<strong>Source: <\/strong>http:\/\/azpprk.kz\/en\/,,#93D0F8;\r\nKE,KENYA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>KS 1847-1:2006<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.ca.go.ke\/,,#003366;\r\nKI,KIRIBATI,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>Environmental Code of Practice&#44 Telecommunications Facilities.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cck.ki\/,,#003366;\r\nKP,KOREA&#44 D.P.R.O.,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nKR,KOREA&#44 REPUBLIC OF,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>MIC Notice No. 2000-91<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nKW,KUWAIT,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP. Flat 0.1 W\/m<sup>2<\/sup> for mobile services.<br \/>\r\n<strong>Source: <\/strong>www.moh.gov.kw,,#93D0F8;\r\nKG,KYRGYZSTAN,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP. Flat 0.1 W\/m<sup>2<\/sup> for mobile services.<br \/>\r\n<strong>Source: <\/strong>http:\/\/cis-legislation.com\/,,#93D0F8;\r\nLA,LAOS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nLV,LATVIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>29\/05\/13<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#003366;\r\nLB,LEBANON,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>22\/02\/13<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tra.gov.lb\/,,#003366;\r\nLS,LESOTHO,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>21\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application.<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nLR,LIBERIA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nLY,LIBYAN ARAB JAMAHIRIYA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nLI,LIECHTENSTEIN,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP. In December 2009 a national referendum rejected proposal for 0.6 V\/m limit<br \/>\r\n<strong>Source: <\/strong>GSMA,,#93D0F8;\r\nLT,LITHUANIA,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>13\/11\/15<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP. Revised upwards to 1 W\/m<sup>2<\/sup> from 400-2000 MHz.<br \/>\r\n<strong>Source: <\/strong>Order of the Minister of Health&#44 HN80:2015.,,#93D0F8;\r\nLU,LUXEMBOURG,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#93D0F8;\r\nMO,MACAU,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nMK,MACEDONIA (FYROM),<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>12\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Replaced restrictive limits.<br \/>\r\n<strong>Source: <\/strong>Official Gazette no. 39\/2014,,#003366;\r\nMG,MADAGASCAR,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/02\/16<br \/>\r\n<strong>Notes: <\/strong>Arr\u00eat\u00e9 Interministeriel No. 30930\/2015 of 12 October 2015<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.omert.mg\/,,#003366;\r\nMW,MALAWI,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nMY,MALAYSIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>24\/05\/13<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.skmm.gov.my\/,,#003366;\r\nMV,MALDIVES,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cam.gov.mv\/,,#003366;\r\nML,MALI,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nMT,MALTA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>3\/05\/12<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.mca.org.mt\/,,#003366;\r\nMH,MARSHALL ISLANDS,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>25\/05\/13<br \/>\r\n<strong>Notes: <\/strong>Under FCC jurisdiction<br \/>\r\n<strong>Source: <\/strong>GSMA,,#0099CC;\r\nMQ,MARTINIQUE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>16\/06\/14<br \/>\r\n<strong>Notes: <\/strong>French overseas territory<br \/>\r\n<strong>Source: <\/strong>www.cartoradio.fr,,#003366;\r\nMR,MAURITANIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>25\/05\/13<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.are.mr\/,,#003366;\r\nMU,MAURITIUS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.icta.mu\/,,#003366;\r\nMX,MEXICO,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>12\/11\/12<br \/>\r\n<strong>Notes: <\/strong>NOM-126-SSA1-2012 SCT1 (Draft)<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nFM,MICRONESIA&#44 FEDERATED STATES OF,Effective Public Limit: FCC\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Compact of Free Association with the USA<br \/>\r\n<strong>Source: <\/strong>GSMA,,#0099CC;\r\nMD,MOLDOVA&#44 REPUBLIC OF,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>14\/05\/15<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP. Flat 0.1 W\/m<sup>2<\/sup> for mobile services.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cnsp.md\/,,#6FC0F6;\r\nMC,MONACO,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>12\/11\/12<br \/>\r\n<strong>Notes: <\/strong>Ordinance 26\/11\/2010 3020<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.gouv.mc\/,,#93D0F8;\r\nMN,MONGOLIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>01\/08\/2019<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>MNS5594: <\/strong>2015<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.crc.gov.mn\/,,#003366;\r\nMS,MONTSERRAT,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Overseas Territory of the United Kingdom<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nMA,MOROCCO,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>31\/03\/14<br \/>\r\n<strong>Notes: <\/strong>Circular of the Minister of Health No. 21 dated May 22&#44 2003<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.anrt.ma\/,,#003366;\r\nMZ,MOZAMBIQUE,<strong>Effective Public Limit: <\/strong>ICNIRP<br \/>\r\n<strong>Information Reviewed: <\/strong>21\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application.<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nMM,MYANMAR,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>13\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Spectrum rules&#44 2013.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.mcit.gov.mm\/,,#003366;\r\nNA,NAMIBIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>25\/05\/13<br \/>\r\n<strong>Notes: <\/strong>Media reports<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nNR,NAURU,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nNP,NEPAL,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>20\/08\/14<br \/>\r\n<strong>Notes: <\/strong>NTA 2010 guidelines on infrastructure.Limit review underway.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.nta.gov.np\/,,#003366;\r\nNL,NETHERLANDS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.antennebureau.nl\/,,#003366;\r\nAN,NETHERLANDS ANTILLES,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Part of the  the Kingdom of the Netherlands<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nNC,NEW CALEDONIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>16\/06\/14<br \/>\r\n<strong>Notes: <\/strong>French overseas territory<br \/>\r\n<strong>Source: <\/strong>www.cartoradio.fr,,#003366;\r\nNZ,NEW ZEALAND,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>12\/07\/12<br \/>\r\n<strong>Notes: <\/strong>Replaced more restrictive standard<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.mfe.govt.nz\/,,#003366;\r\nNI,NICARAGUA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>22\/02\/13<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.telcor.gob.ni\/,,#003366;\r\nNE,NIGER,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nNG,NIGERIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Guidelines on technical specifications for the installation of telecommunications masts and towers&#44 9 April 2009<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.ncc.gov.ng\/,,#003366;\r\nNU,NIUE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>In free association with New Zealand<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nMP,NORTHERN MARIANA ISLANDS,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>21\/03\/13<br \/>\r\n<strong>Notes: <\/strong>Commonwealth of the United States<br \/>\r\n<strong>Source: <\/strong>GSMA,,#0099CC;\r\nNO,NORWAY,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Based on 1999\/519\/EC<br \/>\r\n<strong>Source: <\/strong> http:\/\/www.nrpa.no\/,,#003366;\r\nOM,OMAN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tra.gov.om\/,,#003366;\r\nPK,PAKISTAN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Ministry of Information Technology policy&#44 April 2007<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.pta.gov.pk\/,,#003366;\r\nPW,PALAU,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>25\/05\/13<br \/>\r\n<strong>Notes: <\/strong>Compact of Free Association with the USA<br \/>\r\n<strong>Source: <\/strong>GSMA,,#0099CC;\r\nPA,PANAMA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Resoluci\u00f3n AN No. 2848-Telco<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nPG,PAPUA NEW GUINEA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>13\/07\/14<br \/>\r\n<strong>Notes: <\/strong>World Bank policy.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.worldbank.org,,#003366;\r\nPY,PARAGUAY,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Decreto 10071\/2007<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nPE,PERU,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Decreto Supremo No. 038-2003-MTC<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.wireless-health.org.br\/,,#003366;\r\nPH,PHILIPPINES,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Radiation Protection Standards for Radiofrequency Radiation in the Frequency Range 3 kHz to 300 GHz&#44 2004<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.who.int\/peh-emf\/en\/,,#003366;\r\nPN,PITCAIRN,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#003366;\r\nPL,POLAND,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>Since 2003 the limit is 0.1 W\/m<sup>2<\/sup> for areas accessible to the public for frequencies from 300 MHz to 300 GHz<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#6FC0F6;\r\nPT,PORTUGAL,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#003366;\r\nPR,PUERTO RICO,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Under FCC jurisdiction<br \/>\r\n<strong>Source: <\/strong>GSMA,,#0099CC;\r\nQA,QATAR,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>22\/03\/13<br \/>\r\n<strong>Notes: <\/strong>ictQATAR press release&#44 2 May 2012<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.ictqatar.qa\/,,#003366;\r\nRE,REUNION,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>16\/06\/14<br \/>\r\n<strong>Notes: <\/strong>French overseas territory<br \/>\r\n<strong>Source: <\/strong>www.cartoradio.fr,,#003366;\r\nRO,ROMANIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>16\/06\/14<br \/>\r\n<strong>Notes: <\/strong>Based on 1999\/519\/EC<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#003366;\r\nRU,RUSSIAN FEDERATION,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>23\/09\/14<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.emf-net.ru\/,,#6FC0F6;\r\nRW,RWANDA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>25\/05\/13<br \/>\r\n<strong>Notes: <\/strong>Guidelines for Siting and Sharing of Telecommunication Base Station Infrastructure<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.rura.gov.rw\/,,#003366;\r\nKN,SAINT KITTS AND NEVIS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#003366;\r\nLC,SAINT LUCIA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nWS,SAMOA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nSM,SAN MARINO,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>17\/03\/16<br \/>\r\n<strong>Notes: <\/strong>Legge 30 Ottobre 2003 N.142. More restrictive than ICNIRP.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.consigliograndeegenerale.sm\/,,#6FC0F6;\r\nST,SAO TOME AND PRINCIPE,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nSA,SAUDI ARABIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>CITC National Guidelines for Human Exposure to Radiofrequency Electromagnetic Fields<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.citc.gov.sa\/,,#003366;\r\nSN,SENEGAL,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nRS,SERBIA,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>29\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Limits more restrictive than ICNIRP. Additional review but no ban on sites proposed in 'sensitive' areas.<br \/>\r\n<strong>Source: <\/strong>Official Gazette No. 36\/2009,,#93D0F8;\r\nSC,SEYCHELLES,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nSL,SIERRA LEONE,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nSG,SINGAPORE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>2\/02\/13<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.ida.gov.sg\/,,#003366;\r\nSK,SLOVAKIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Based on 1999\/519\/EC<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#003366;\r\nSI,SLOVENIA,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>28\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Based on ICNIRP 1998. In 'sensitive areas' 10% of limits applied.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.forum-ems.si\/,,#93d0f8;\r\nSB,SOLOMON ISLANDS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nSO,SOMALIA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nZA,SOUTH AFRICA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.who.int\/emf,,#003366;\r\nSS,SOUTH SUDAN,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nES,SPAIN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#003366;\r\nLK,SRI LANKA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>12\/02\/13<br \/>\r\n<strong>Notes: <\/strong>National Policy on Antenna Structures&#44 July 2008<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.trc.gov.lk\/,,#003366;\r\nSH,ST. HELENA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>British Overseas Territories<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nPM,ST. PIERRE AND MIQUELON,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>16\/06\/14<br \/>\r\n<strong>Notes: <\/strong>French overseas territory<br \/>\r\n<strong>Source: <\/strong>www.cartoradio.fr,,#003366;\r\nSD,SUDAN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.ntc.org.sd\/,,#003366;\r\nSR,SURINAME,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tas.sr\/,,#003366;\r\nSJ,SVALBARD AND JAN MAYEN ISLANDS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>21\/03\/13<br \/>\r\n<strong>Notes: <\/strong>Part of Norway<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.nrpa.no\/,,#003366;\r\nSZ,SWAZILAND,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong><br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nSE,SWEDEN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Based on 1999\/519\/EC<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.stralsakerhetsmyndigheten.se\/,,#003366;\r\nCH,SWITZERLAND,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>\"Exposure limit values based on ICNIRP (1998) and installation limit values that apply to a single installlation in locations  where people regularly spend lengthy periods of time. The values are 900 MHz = 4 V\/m&#59 1800 MHz = 6 V\/m and for 2100 MHz = 6 V\/m.\"<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.bafu.admin.ch\/,,#93D0F8;\r\nSY,SYRIAN ARAB REPUBLIC,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#003366;\r\nTW,TAIWAN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Type approval process<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.epa.gov.tw\/,,#003366;\r\nTJ,TAJIKISTAN,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP. Flat 0.1 W\/m2 for mobile services.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.adlia.tj\/,,#93D0F8;\r\nTH,THAILAND,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Regulation and Basic Restrictions to Protect Human Health from Exposure to RF Electromagnetic Fields from Telecommunication Equipment&#44 National Telecommunications Commission&#44 2007<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.nbtc.go.th\/,,#003366;\r\nTG,TOGO,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nTT,TRINIDAD AND TOBAGO,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>27\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Telecommunications Act and equipment certification rules refer to \u2018international standards\u2019.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tatt.org.tt\/,,#003366;\r\nTN,TUNISIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>30\/05\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cartoradio.tn\/,,#003366;\r\nTR,TURKEY,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>Total exposure not to exceed ICNIRP limits. Limit value for a single installation is ICNIRP divided by 16 for power density.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.btk.gov.tr\/,,#93D0F8;\r\nTM,TURKMENISTAN,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#003366;\r\nTC,TURKS AND CAICOS ISLANDS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nTV,TUVALU,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nUG,UGANDA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.ucc.co.ug\/,,#003366;\r\nUA,UKRAINE,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP. Flat 0.025 W\/m<sup>2<\/sup> for mobile services.<br \/>\r\n<strong>Source: <\/strong>http:\/\/zakon.rada.gov.ua\/,,#93D0F8;\r\nAE,UNITED ARAB EMIRATES,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Non-Ionizing Radiation Limits for Telecommunication Networks&#44 Version 1.0&#44 21st June 2010<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tra.ae\/,,#003366;\r\nGB,UNITED KINGDOM,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Adopted as recommendation of IEGMP (2000) report<br \/>\r\n<strong>Source: <\/strong>https:\/\/www.gov.uk\/government\/organisations\/public-health-england,,#003366;\r\nTZ,TANZANIA&#44 UNITED REPUBLIC OF,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Public Notice: Electromagnetic radiation from telecommunications and broadcasting equipment and health&#44 2009<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tcra.go.tz\/,,#003366;\r\nUS,UNITED STATES,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Review commenced in 2013<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.fcc.gov\/,,#0099CC;\r\nVI,VIRGIN ISLANDS (U.S.),<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Under FCC jurisdiction<br \/>\r\n<strong>Source: <\/strong>GSMA,,#0099CC;\r\nUZ,UZBEKISTAN,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>More restrictive than ICNIRP. Flat 0.025 W\/m<sup>2<\/sup> for mobile services.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.med.uz\/,,#93D0F8;\r\nVU,VANUATU,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application<br \/>\r\n<strong>Source: <\/strong>GSMA,,#003366;\r\nVE,VENEZUELA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>13\/11\/12<br \/>\r\n<strong>Notes: <\/strong>COVENIN 2238:2000&#59 RES 508-2004&#59 Admin. Ruling # 581&#44 2005<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.wireless-health.org.br\/,,#003366;\r\nVN,VIET NAM,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>12\/02\/13<br \/>\r\n<strong>Notes: <\/strong>Based on Australia\/New Zealand standard since replaced by ICNIRP (1998)<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.quangtri-ict.gov.vn\/,,#93D0F8;\r\nWF,WALLIS AND FUTUNA ISLANDS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>16\/06\/14<br \/>\r\n<strong>Notes: <\/strong>French overseas territory<br \/>\r\n<strong>Source: <\/strong>www.cartoradio.fr,,#003366;\r\nEH,WESTERN SAHARA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nYE,YEMEN,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#657882;\r\nZM,ZAMBIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Human Safety limits to time-varying electric&#44 magnetic and electromagnetic field up to 300 GHz&#44 ZM.S.102&#44 August 2007<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.zicta.zm\/,,#003366;\r\nZW,ZIMBABWE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>01\/08\/2019<br \/>\r\n<strong>Notes: <\/strong>In 2016 POTRAZ published draft regulations based on ICNIRP.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.potraz.gov.zw\/,,#003366;UY,URUGUAY,<strong>Effective Public Limit:<\/strong> ICNIRP 1998<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes:<\/strong> Decree 53\/014&#44 28th February 2014<br \/>\r\n<strong>Source:<\/strong>http:\/\/www.ursec.gub.uy\/,,#003366;\r\nME,Montenegro,<strong>Effective Public Limit:<\/strong> other<br \/>\r\n<strong>Information Reviewed:<\/strong> 4\/04\/16<br \/>\r\n<strong>Notes:<\/strong> More restrictive than ICNIRP in 'sensitive' areas&#44 ICNIRP in other locations. No. 6\/2015.<br \/>\r\n<strong>Source:<\/strong>http:\/\/www.sluzbenilist.me\/,,#93D0F8;","action":"none","custom_action":""}


==> 5G_Frequencies_EMF_limits/raw_data_device.txt <==
[{"apiversion":"1","usehtml":"1","id":"2","bgcolor":"#FFFFFF","stroke":"0","bordercolor":"#CCCCCC","incolor":"#F5F5F5","actcolor":"#438094","width":"840","height":"520","aspratio":"1","interactive":"true","tooltip":"focus","region":"world","resolution":"countries","markersize":"10","displaymode":"regions","placestxt":"AF,AFGHANISTAN,<strong>Effective Public Limit:<\/strong> ICNIRP 1998<br \/>\r\n<strong>Information Reviewed:<\/strong> 25\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Policy allows ICNIRP or IEEE standards.<br \/>\r\n<strong>Source: <\/strong>http:\/\/atra.gov.af\/,,#429412;\r\nAL,ALBANIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes:<\/strong> Based on 1999\/519\/EC<br \/>\r\n<strong>Source:<\/strong>http:\/\/www.moh.gov.al\/,,#429412;\r\nDZ,ALGERIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes:<\/strong> International standards<br \/>\r\n<strong>Source:<\/strong>http:\/\/www.arpt.dz\/,,#429412;\r\nAS,AMERICAN SAMOA,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes:<\/strong> Under FCC jurisdiction<br \/>\r\n<strong>Source:<\/strong>GSMA,,#78C679;\r\nAD,ANDORRA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed:<\/strong> 17\/03\/16<br \/>\r\n<strong>Notes:<\/strong> Customs union with EU provides for application of EU regulations.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.exteriors.ad\/,,#429412;\r\nAO,ANGOLA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes:<\/strong> <br \/>\r\n<strong>Source:<\/strong>,,#bdbdbd;\r\nAI,ANGUILLA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes:<\/strong> <br \/>\r\n<strong>Source:<\/strong>,,#BDBDBD;\r\nAG,ANTIGUA AND BARBUDA,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong> 16\/09\/14<br \/>\r\n<strong>Notes: <\/strong>ITU Region 2&#44 FCC&#44 or ANSI.<br \/>\r\n<strong>Source: <\/strong>http:\/\/telecom.gov.ag\/,,#78C679;\r\nAR,ARGENTINA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>CNC Resolution 3690\/2004 <br \/>\r\n<strong>Source:<\/strong>http:\/\/www.cnc.gov.ar\/,,#429412;\r\nAM,ARMENIA,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed:<\/strong> 14\/05\/15<br \/>\r\n<strong>Notes: <\/strong>Former Soviet limit of 100 \u00b5W\/cm\u00b2 at unknown distance.<br \/>\r\n<strong>Source:<\/strong>Ministry of Health,,#A4DB6E;\r\nAW,ARUBA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes:<\/strong> Part of the  the Kingdom of the Netherlands<br \/>\r\n<strong>Source:<\/strong>GSMA,,#429412;\r\nAU,AUSTRALIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Changed from FCC to ICNIRP in 2003<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.arpansa.gov.au\/,,#429412;\r\nAT,AUSTRIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.fmk.at\/,,#429412;\r\nAZ,AZERBAIJAN,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nBS,BAHAMAS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#99cc66;\r\nBH,BAHRAIN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong> http:\/\/www.tra.org.bh\/,,#429412;\r\nBD,BANGLADESH,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>National telecom policy to use international standards<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nBB,BARBADOS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nBY,BELARUS,<strong>Effective Public Limit: <\/strong>other<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>Former Soviet limit of 100 \u00b5W\/cm\u00b2 at unknown distance.<br \/>\r\n<strong>Source: <\/strong>http:\/\/minzdrav.gov.by\/,,#A4DB6E;\r\nBE,BELGIUM,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nBZ,BELIZE,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nBJ,BENIN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>26\/10\/2016<br \/>\r\n<strong>Notes: <\/strong>Decree No. 2015-490&#44 7 September 2015<br \/>\r\n<strong>Source: <\/strong><a href=\"http:\/\/www.arcep.bj\/\">http:\/\/www.arcep.bj\/<\/a>,,#429412;\r\nBM,BERMUDA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nBT,BHUTAN,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#99cc66;\r\nBO,BOLIVIA,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>ST\/NI\/INT\/33\/2002<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.wireless-health.org.br\/,,#78C679;\r\nBA,BOSNIA AND HERZEGOWINA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>12\/08\/14<br \/>\r\n<strong>Notes:<\/strong> Pravilo 37\/2008.<br \/>\r\n<strong>Source: <\/strong>http:\/\/rak.ba\/,,#429412;\r\nBW,BOTSWANA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>TS0001<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.bta.org.bw\/,,#429412;\r\nBR,BRAZIL,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Resoluci\u00f3n No. 303 July 2002<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.wireless-health.org.br\/,,#429412;\r\nBN,BRUNEI DARUSSALAM,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>12\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Workshop report.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.aiti.gov.bn\/,,#429412;\r\nBG,BULGARIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm ,,#429412;\r\nBF,BURKINA FASO,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nBI,BURUNDI,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>24\/05\/13<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong> ,,#BDBDBD;\r\nKH,CAMBODIA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nCM,CAMEROON,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>5\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Decree No. 2013\/0403\/PM.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.antic.cm\/,,#429412;\r\nCA,CANADA,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Safety Code 6 (2015) retains FCC limits for devices.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.hc-sc.gc.ca\/,,#78C679;\r\nCV,CAPE VERDE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>25\/05\/13<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nKY,CAYMAN ISLANDS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nCF,CENTRAL AFRICAN REPUBLIC,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nTD,CHAD,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nCL,CHILE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>12\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Subtel Resolution No. 1672.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.subtel.gob.cl\/,,#429412;\r\nCN,CHINA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>23\/09\/14<br \/>\r\n<strong>Notes: <\/strong>People\u2019s Republic of China&#44 National Standard&#44 Limits for Human Local Exposure to Electromagnetic Fields Emitted by Mobile Phones&#44 GB 21288-2007.<br \/>\r\n<strong>Source: <\/strong>GB 21288,,#429412;\r\nCO,COLOMBIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Decree #195<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.wireless-health.org.br\/,,#429412;\r\nKM,COMOROS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nCG,CONGO,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nCD,CONGO&#44 THE DRC,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>21\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application.<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nCK,COOK ISLANDS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nCR,COSTA RICA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Decree No. 36324-S<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.gaceta.go.cr\/,,#429412;\r\nCI,COTE D'IVOIRE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nHR,CROATIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>12\/08\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>Narodne novine 25\/2012.,,#429412;\r\nCU,CUBA,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Resolution No. 96 \/2008. 1.6 W\/kg in 1 g and 0.8 W\/kg in 10 g<br \/>\r\n<strong>Source: <\/strong>GSMA,,#78C679;\r\nCY,CYPRUS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#429412;\r\nCZ,CZECH REPUBLIC,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#429412;\r\nDK,DENMARK,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#429412;\r\nDJ,DJIBOUTI,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nDM,DOMINICA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nDO,DOMINICAN REPUBLIC,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>INDOTEL Resolution 049-2008<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.indotel.gob.do\/,,#429412;\r\nEC,ECUADOR,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Resolution 01-01-CONATEL-2005<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.supertel.gob.ec\/,,#429412;\r\nEG,EGYPT,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tra.gov.eg\/,,#429412;\r\nSV,EL SALVADOR,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.siget.gob.sv\/,,#429412;\r\nGQ,EQUATORIAL GUINEA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nER,ERITREA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nEE,ESTONIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>https:\/\/www.riigiteataja.ee\/,,#429412;\r\nET,ETHIOPIA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nFO,FAROE ISLANDS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Self-governing country within the Danish Realm<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nFK,FALKLAND ISLANDS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Overseas Territory of the United Kingdom<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nFJ,FIJI,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nFI,FINLAND,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.stuk.fi\/,,#429412;\r\nFR,FRANCE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.radiofrequences.gouv.fr\/,,#429412;\r\nGF,FRENCH GUIANA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>16\/06\/14<br \/>\r\n<strong>Notes: <\/strong>French overseas territory<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cartoradio.fr\/,,#429412;\r\nPF,FRENCH POLYNESIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>16\/06\/14 <br \/>\r\n<strong>Notes: <\/strong>French overseas territory <br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cartoradio.fr\/,,#429412;\r\nGA,GABON,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14 <br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nGM,GAMBIA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nGE,GEORGIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>Resolution No. 2 of the Georgian National Communications Commission&#44 24 Dec&#44 2004&#44 accepts CE marked equipment.<br \/>\r\n<strong>Source: <\/strong>http:\/\/gncc.ge\/,,#429412;\r\nDE,GERMANY,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.bundesnetzagentur.de\/,,#429412;\r\nGH,GHANA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Type approval process.<br \/>\r\n<strong>Source: <\/strong>http:\/\/nca.org.gh\/,,#429412;\r\nGI,GIBRALTAR,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.gra.gi\/,,#429412;\r\nGR,GREECE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.eeae.gr\/,,#429412;\r\nGL,GREENLAND,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Dependency of Denmark<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nGD,GRENADA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nGP,GUADELOUPE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Overseas department of France<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nGU,GUAM,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Under FCC jurisdiction<br \/>\r\n<strong>Source: <\/strong>GSMA,,#78C679;\r\nGT,GUATEMALA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>26\/05\/14<br \/>\r\n<strong>Notes: <\/strong>Acuerdo Gubernativo No. 08-2011<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nGN,GUINEA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nGW,GUINEA-BISSAU,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nGY,GUYANA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nHT,HAITI,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nHN,HONDURAS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>FCC or EC approvals accepted<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.conatel.gob.hn\/,,#429412;\r\nHK,HONG KONG,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.ofca.gov.hk,,#429412;\r\nHU,HUNGARY,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/nmhh.hu\/,,#429412;\r\nIS,ICELAND,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.gr.is\/,,#429412;\r\nIN,INDIA,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>ICNIRP adopted 2008. FCC limit applied from 1 September 2012<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.dot.gov.in\/,,#78C679;\r\nID,INDONESIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>27\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Type approval process.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.postel.go.id\/,,#429412;\r\nIR,IRAN (ISLAMIC REPUBLIC OF),<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Order No. CRA-DEC 91001 1st Edition 05\/05\/1388<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cra.ir\/,,#78C679;\r\nIQ,IRAQ,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Recommendation to adopt ICNIRP by CMC workshop&#44 December 2012<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cmc.iq\/en\/,,#78C679;\r\nIE,IRELAND,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.comreg.ie\/,,#429412;\r\nIL,ISRAEL,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>23\/04\/16<br \/>\r\n<strong>Notes: <\/strong>Compliance with either 1.6 W\/kg in 1 g or 2 W\/kg in 10 g accepted<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tnuda.org.il\/,,#429412;\r\nIT,ITALY,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#429412;\r\nJM,JAMAICA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>7\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Type approval process. <br \/>\r\n<strong>Source: <\/strong>http:\/\/www.sma.gov.jm\/,,#429412;\r\nJP,JAPAN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>26\/08\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tele.soumu.go.jp\/e\/sys\/ele\/body\/index.htm,,#429412;\r\nJO,JORDAN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>11\/04\/16<br \/>\r\n<strong>Notes: <\/strong>Guidelines for Type Approval of Radio Communication Equipment&#44 July 2007.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.trc.gov.jo\/,,#429412;\r\nKZ,KAZAKHSTAN,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nKE,KENYA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>KS 1847-1:2006<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.ca.go.ke\/,,#429412;\r\nKI,KIRIBATI,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>ACMA&#44 CE&#44 FCC or ITU accepted.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cck.ki\/,,#429412;\r\nKP,KOREA&#44 D.P.R.O.,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nKR,KOREA&#44 REPUBLIC OF,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>MIC Notice No. 2000-91<br \/>\r\n<strong>Source: <\/strong>GSMA,,#78C679;\r\nKW,KUWAIT,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>Decree 145\/2014 of the Ministry of Health exempts wireless devices from licensing. Manufacturers generally apply ICNIRP by default if no national limits.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.moh.gov.kw\/,,#429412;\r\nKG,KYRGYZSTAN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>Retains power density limit for devices but CE marked products accepted.<br \/>\r\n<strong>Source: <\/strong>http:\/\/mineconom.gov.kg\/,,#429412;\r\nLA,LAOS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nLV,LATVIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#429412;\r\nLB,LEBANON,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>22\/02\/13<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tra.gov.lb\/,,#429412;\r\nLS,LESOTHO,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>21\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application.<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nLR,LIBERIA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nLY,LIBYAN ARAB JAMAHIRIYA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nLI,LIECHTENSTEIN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nLT,LITHUANIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#429412;\r\nLU,LUXEMBOURG,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#429412;\r\nMO,MACAU,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nMK,MACEDONIA (FYOM),<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>25\/05\/13<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.isrm.gov.mk\/,,#429412;\r\nMG,MADAGASCAR,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/02\/16<br \/>\r\n<strong>Notes: <\/strong>Arr\u00eat\u00e9 Interministeriel No. 30930\/2015 of 12 October 2015<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.omert.mg\/,,#429412;\r\nMW,MALAWI,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nMY,MALAYSIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>25\/05\/13<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.skmm.gov.my\/,,#429412;\r\nMV,MALDIVES,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>FCC or EC approvals accepted. <br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cam.gov.mv\/,,#429412;\r\nML,MALI,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nMT,MALTA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>22\/02\/13<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#429412;\r\nMH,MARSHALL ISLANDS,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>25\/05\/13<br \/>\r\n<strong>Notes: <\/strong>Under FCC jurisdiction<br \/>\r\n<strong>Source: <\/strong>GSMA,,#78C679;\r\nMQ,MARTINIQUE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>21\/03\/13<br \/>\r\n<strong>Notes: <\/strong>French overseas territory<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nMR,MAURITANIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>25\/07\/13<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.are.mr\/,,#429412;\r\nMU,MAURITIUS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.icta.mu\/,,#429412;\r\nMX,MEXICO,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>12\/11\/12<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>NOM-126-SSA1-2012 SCT1 and PEC-NOM-126,,#429412;\r\nFM,MICRONESIA&#44 FEDERATED STATES OF,<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Compact of Free Association with the USA<br \/>\r\n<strong>Source: <\/strong>GSMA,,#0099CC;\r\nMD,MOLDOVA&#44 REPUBLIC OF,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>Mutual recognition of R&TTE Directive.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cnfr.md\/,,#429412;\r\nMC,MONACO,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>22\/03\/13<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.gouv.mc\/,,#429412;\r\nMN,MONGOLIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>01\/08\/2019<br \/>\r\n<strong>Notes: <\/strong>CRC presentation<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.crc.gov.mn\/,,#429412;\r\nMS,MONTSERRAT,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Overseas Territory of the United Kingdom<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nMA,MOROCCO,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>31\/03\/14<br \/>\r\n<strong>Notes: <\/strong>Circular of the Minister of Health No. 21 dated May 22 2003\r\n<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.anrt.ma\/,,#429412;\r\nMZ,MOZAMBIQUE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>21\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application.<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nMM,MYANMAR,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>13\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Spectrum rules<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.mcit.gov.mm\/,,#429412;\r\nNA,NAMIBIA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nNR,NAURU,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nNP,NEPAL,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Type approval process.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.nta.gov.np\/,,#429412;\r\nNL,NETHERLANDS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#429412;\r\nAN,NETHERLANDS ANTILLES,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Part of the  the Kingdom of the Netherlands<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nNC,NEW CALEDONIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>French overseas territory<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nNZ,NEW ZEALAND,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Replaced more restrictive standard<br \/>\r\n<strong>Source: <\/strong>NZS2772.1:1999,,#429412;\r\nNI,NICARAGUA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>22\/02\/13<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nNE,NIGER,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nNG,NIGERIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Type approval process<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.ncc.gov.ng\/,,#429412;\r\nNU,NIUE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>In free association with New Zealand<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nMP,NORTHERN MARIANA ISLANDS,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>21\/03\/13<br \/>\r\n<strong>Notes: <\/strong>Commonwealth of the United States<br \/>\r\n<strong>Source: <\/strong>GSMA,,#78C679;\r\nNO,NORWAY,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.nrpa.no\/,,#429412;\r\nOM,OMAN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nPK,PAKISTAN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nPW,PALAU,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Compact of Free Association with the USA<br \/>\r\n<strong>Source: <\/strong>GSMA,,#78C679;\r\nPA,PANAMA,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Personal communication<br \/>\r\n<strong>Source: <\/strong>GSMA,,#78C679;\r\nPG,PAPUA NEW GUINEA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>13\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Type approval process.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.nicta.gov.pg\/,,#429412;\r\nPY,PARAGUAY,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Decreto 10071\/2007<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nPE,PERU,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Decreto Supremo No. 038-2003-MTC<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.wireless-health.org.br\/,,#429412;\r\nPH,PHILIPPINES,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#429412;\r\nPL,POLAND,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#429412;\r\nPT,PORTUGAL,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#429412;\r\nPR,PUERTO RICO,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>25\/05\/13<br \/>\r\n<strong>Notes: <\/strong>Under FCC jurisdiction<br \/>\r\n<strong>Source: <\/strong>GSMA,,#78C679;\r\nQA,QATAR,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>22\/03\/13<br \/>\r\n<strong>Notes: <\/strong>Type approval process<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.ictqatar.qa\/,,#429412;\r\nRE,REUNION,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>French overseas territory<br \/>\r\n<strong>Source: <\/strong>www.cartoradio.fr,,#429412;\r\nRO,ROMANIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#429412;\r\nRU,RUSSIAN FEDERATION,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>23\/09\/14<br \/>\r\n<strong>Notes: <\/strong>Since December 2010 EU Declaration of Conformity officially recognized<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nRW,RWANDA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>25\/05\/13<br \/>\r\n<strong>Notes: <\/strong>Guidelines \u2013 Importation of Radio Communications and Broadcasting Equipment<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.rura.gov.rw\/,,#429412;\r\nKN,SAINT KITTS AND NEVIS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nLC,SAINT LUCIA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nWS,SAMOA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nSM,SAN MARINO,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15<br \/>\r\n<strong>Notes: <\/strong>Customs union with EU provides for application of EU regulations.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.esteri.sm\/,,#429412;\r\nST,SAO TOME AND PRINCIPE,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nSA,SAUDI ARABIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>CITC National Guidelines for Human Exposure to Radiofrequency Electromagnetic Fields<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.citc.gov.sa\/,,#429412;\r\nSN,SENEGAL,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>5\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Type approval process.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.artpsenegal.net\/,,#429412;\r\nRS,SERBIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>29\/07\/14<br \/>\r\n<strong>Notes: <\/strong>SAR values for public the same as ICNIRP (1998).<br \/>\r\n<strong>Source: <\/strong>Official Gazette No. 36\/2009,,#429412;\r\nSC,SEYCHELLES,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nSL,SIERRA LEONE,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nSG,SINGAPORE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>12\/02\/13<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>hhttp:\/\/www.ida.gov.sg\/,,#429412;\r\nSK,SLOVAKIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#429412;\r\nSI,SLOVENIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#429412;\r\nSB,SOLOMON ISLANDS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nSO,SOMALIA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nZA,SOUTH AFRICA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.who.int\/emf,,#429412;\r\nSS,SOUTH SUDAN,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nES,SPAIN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/ec.europa.eu\/health\/electromagnetic_fields\/policy\/index_en.htm,,#429412;\r\nLK,SRI LANKA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.trc.gov.lk\/,,#429412;\r\nSH,ST. HELENA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>British Overseas Territory<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nPM,ST. PIERRE AND MIQUELON,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>French overseas collectivity<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nSD,SUDAN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.ntc.org.sd\/,,#429412;\r\nSR,SURINAME,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tas.sr\/,,#429412;\r\nSJ,SVALBARD AND JAN MAYEN ISLANDS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>21\/03\/13<br \/>\r\n<strong>Notes: <\/strong>Part of Norway<br \/>\r\n<strong>Source: <\/strong> http:\/\/www.nrpa.no\/,,#429412;\r\nSZ,SWAZILAND,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>07\/08\/2014<br \/>\r\n<strong>Notes: <\/strong>Type approval process.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.swazi.net\/,,#429412;\r\nSE,SWEDEN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.stralsakerhetsmyndigheten.se\/,,#429412;\r\nCH,SWITZERLAND,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>EN 50360<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.bafu.admin.ch\/,,#429412;\r\nSY,SYRIAN ARAB REPUBLIC,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nTW,TAIWAN,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Recommended Value of Non-ionization Radiation Environment Environmental Protection Administration Executive Yuan with No. 3219 of EPA on January 12 2001<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.epa.gov.tw\/,,#429412;\r\nTJ,TAJIKISTAN,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nTH,THAILAND,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Regulation and Basic Restrictions to Protect Human Health from Exposure to RF Electromagnetic Fields from Telecommunication Equipment National Telecommunications Commission 2007<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.nbtc.go.th\/,,#429412;\r\nTG,TOGO,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nTT,TRINIDAD AND TOBAGO,<strong>Effective Public Limit: <\/strong>ICNIRp 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>27\/08\/14<br \/>\r\n<strong>Notes: <\/strong>Telecommunications Act and equipment certification rules refer to \u2018international standards\u2019.<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tatt.org.tt\/,,#429412;\r\nTN,TUNISIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>30\/05\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.cartoradio.tn\/,,#429412;\r\nTR,TURKEY,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>22\/03\/13<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.btk.gov.tr\/,,#429412;\r\nTM,TURKMENISTAN,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nTC,TURKS AND CAICOS ISLANDS,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nTV,TUVALU,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nUG,UGANDA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>http:\/\/www.ucc.co.ug\/,,#429412;\r\nUA,UKRAINE,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nAE,UNITED ARAB EMIRATES,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Type approval process<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tra.ae\/,,#429412;\r\nGB,UNITED KINGDOM,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>R&TTE Directive<br \/>\r\n<strong>Source: <\/strong>https:\/\/www.gov.uk\/government\/organisations\/public-health-england,,#429412;\r\nTZ,TANZANIA&#44 UNITED REPUBLIC OF,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Public Notice Electromagnetic radiation from telecommunications and broadcasting equipment and health 2009<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.tcra.go.tz\/,,#429412;\r\nUS,UNITED STATES,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Review commenced in 2013<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.fcc.gov\/,,#78C679;\r\nVI,VIRGIN ISLANDS (U.S.),<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Under FCC jurisdiction<br \/>\r\n<strong>Source: <\/strong>GSMA,,#78C679;\r\nUZ,UZBEKISTAN,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nVU,VANUATU,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Voluntary application<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nVE,VENEZUELA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>13\/11\/12<br \/>\r\n<strong>Notes: <\/strong>Resolution 253 2003<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.wireless-health.org.br\/,,#429412;\r\nVN,VIETNAM,<strong>Effective Public Limit: <\/strong>FCC<br \/>\r\n<strong>Information Reviewed: <\/strong>12\/02\/13<br \/>\r\n<strong>Notes: <\/strong>Personal communication suggests ICNIRP compliant devices are accepted<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.quangtri-ict.gov.vn\/,,#78C679;\r\nWF,WALLIS AND FUTUNA ISLANDS,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>French overseas territory<br \/>\r\n<strong>Source: <\/strong>GSMA,,#429412;\r\nEH,WESTERN SAHARA,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nYE,YEMEN,<strong>Effective Public Limit: <\/strong>unknown<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong><br \/>\r\n<strong>Source: <\/strong>,,#BDBDBD;\r\nZM,ZAMBIA,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Human Safety limits to time-varying electric magnetic and electromagnetic field up to 300 GHz ZM S 102 August 2007<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.zicta.zm\/,,#429412;\r\nZW,ZIMBABWE,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br \/>\r\n<strong>Information Reviewed: <\/strong>01\/08\/2019<br \/>\r\n<strong>Notes: <\/strong>In 2016 POTRAZ published draft regulations based on ICNIRP<br \/>\r\n<strong>Source: <\/strong>http:\/\/www.potraz.gov.zw\/,,#429412;\r\nUY,URUGUAY,<strong>Effective Public Limit:<\/strong> ICNIRP 1998<br \/>\r\n<strong>Information Reviewed:<\/strong> 1\/07\/14<br \/>\r\n<strong>Notes: <\/strong>Decree 53\/014 28th February 2014<br \/>\r\n<strong>Source:<\/strong>http:\/\/www.ursec.gub.uy\/,,#429412;\r\nME,Montenegro,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br>\r\n<strong>Information Reviewed: <\/strong>12\/08\/14 <br>\r\n<strong>Notes: <\/strong>R&TTE Directive.<br>\r\n<strong>Source: <\/strong>http:\/\/www.ekip.me,,#429412;\r\nVC,St. Vincent and the Grenadines,<strong>Effective Public Limit: <\/strong>ICNIRP 1998<br>\r\n<strong>Information Reviewed: <\/strong>19\/05\/15 <br>\r\n<strong>Notes: <\/strong>Type approval process. FCC&#44 ETSI or Canadian standards accepted.<br>\r\n<strong>Source: <\/strong>http:\/\/www.ntrc.vc\/,,#429412;","action":"none","custom_action":""},


==> 5G_Frequencies_EMF_limits/raw_data_sorted.txt <==
ALBANIA ,ICNIRP 1998
ALGERIA ,ICNIRP 1998
AMERICAN SAMOA ,FCC
ANDORRA ,ICNIRP 1998
ANGOLA ,unknown
ANGUILLA ,unknown
ANTIGUA AND BARBUDA ,ICNIRP 1998
ARGENTINA ,ICNIRP 1998
ARMENIA ,other
ARUBA ,ICNIRP 1998
AUSTRALIA ,ICNIRP 1998
AUSTRIA ,ICNIRP 1998
AZERBAIJAN ,other
BAHAMAS ,unknown
BAHRAIN ,ICNIRP 1998
BANGLADESH ,ICNIRP 1998
BARBADOS ,unknown
BELARUS ,other
BELGIUM ,other
BELIZE ,unknown
BENIN ,ICNIRP 1998
BERMUDA ,unknown
BHUTAN ,unknown
BOLIVIA ,FCC
BOSNIA AND HERZEGOWINA ,other
BOTSWANA ,ICNIRP 1998
BRAZIL ,ICNIRP 1998
BRUNEI DARUSSALAM ,ICNIRP 1998
BULGARIA ,other
BURKINA FASO ,unknown
BURUNDI ,unknown
CAMBODIA ,ICNIRP 1998
CAMEROON ,ICNIRP 1998
CANADA ,other
CAPE VERDE ,ICNIRP 1998
CAYMAN ISLANDS ,unknown
CENTRAL AFRICAN REPUBLIC ,ICNIRP 1998
CHAD ,unknown
CHILE ,other
CHINA ,other
COLOMBIA ,ICNIRP 1998
COMOROS ,unknown
CONGO&#44 THE DRC ,ICNIRP 1998
CONGO ,unknown
COOK ISLANDS ,unknown
COSTA RICA ,ICNIRP 1998
COTE D'IVOIRE ,ICNIRP 1998
CROATIA ,other
CUBA ,unknown
CYPRUS ,ICNIRP 1998
CZECH REPUBLIC ,ICNIRP 1998
DENMARK ,ICNIRP 1998
DJIBOUTI ,unknown
DOMINICAN REPUBLIC ,ICNIRP 1998
DOMINICA ,unknown
ECUADOR ,ICNIRP 1998
EGYPT ,ICNIRP 1998
EL SALVADOR ,ICNIRP 1998
EQUATORIAL GUINEA ,ICNIRP 1998
ERITREA ,unknown
ESTONIA ,ICNIRP 1998
ETHIOPIA ,unknown
FALKLAND ISLANDS ,ICNIRP 1998
FAROE ISLANDS ,ICNIRP 1998
FIJI ,unknown
FINLAND ,ICNIRP 1998
FRANCE ,ICNIRP 1998
FRENCH GUIANA ,ICNIRP 1998
FRENCH POLYNESIA ,ICNIRP 1998
GABON ,unknown
GAMBIA ,unknown
GEORGIA ,other
GERMANY ,ICNIRP 1998
GHANA ,ICNIRP 1998
GIBRALTAR ,ICNIRP 1998
GREECE ,other
GREENLAND ,ICNIRP 1998
GRENADA ,unknown
GUADELOUPE ,ICNIRP 1998
GUAM ,FCC
GUATEMALA ,ICNIRP 1998
GUINEA-BISSAU ,ICNIRP 1998
GUINEA ,ICNIRP 1998
GUYANA ,unknown
HAITI ,unknown
HONDURAS ,ICNIRP 1998
HONG KONG ,ICNIRP 1998
HUNGARY ,ICNIRP 1998
ICELAND ,ICNIRP 1998
INDIA ,other
INDONESIA ,ICNIRP 1998
IRAN (ISLAMIC REPUBLIC OF) ,ICNIRP 1998
IRAQ ,FCC
IRELAND ,ICNIRP 1998
ISRAEL ,other
ITALY ,other
JAMAICA ,ICNIRP 1998
JAPAN ,ICNIRP 1998
JORDAN ,ICNIRP 1998
KAZAKHSTAN ,other
KENYA ,ICNIRP 1998
KIRIBATI ,ICNIRP 1998
KOREA&#44 D.P.R.O. ,unknown
KOREA&#44 REPUBLIC OF ,ICNIRP 1998
KUWAIT ,other
KYRGYZSTAN ,other
LAOS ,unknown
LATVIA ,ICNIRP 1998
LEBANON ,ICNIRP 1998
LESOTHO ,ICNIRP 1998
LIBERIA ,unknown
LIBYAN ARAB JAMAHIRIYA ,unknown
LIECHTENSTEIN ,other
LITHUANIA ,other
LUXEMBOURG ,other
MACAU ,unknown
MACEDONIA (FYROM) ,ICNIRP 1998
MADAGASCAR ,ICNIRP 1998
MALAWI ,unknown
MALAYSIA ,ICNIRP 1998
MALDIVES ,ICNIRP 1998
MALI ,ICNIRP 1998
MALTA ,ICNIRP 1998
MARSHALL ISLANDS ,FCC
MARTINIQUE ,ICNIRP 1998
MAURITANIA ,ICNIRP 1998
MAURITIUS ,ICNIRP 1998
MEXICO ,ICNIRP 1998
MICRONESIA&#44 FEDERATED STATES OF ,1\/07\/14
MOLDOVA&#44 REPUBLIC OF ,other
MONACO ,other
MONGOLIA ,ICNIRP 1998
Montenegro , other
MONTSERRAT ,ICNIRP 1998
MOROCCO ,ICNIRP 1998
MOZAMBIQUE ,ICNIRP
MYANMAR ,ICNIRP 1998
NAMIBIA ,ICNIRP 1998
NAURU ,unknown
NEPAL ,ICNIRP 1998
NETHERLANDS ANTILLES ,unknown
NETHERLANDS ,ICNIRP 1998
NEW CALEDONIA ,ICNIRP 1998
NEW ZEALAND ,ICNIRP 1998
NICARAGUA ,ICNIRP 1998
NIGERIA ,ICNIRP 1998
NIGER ,ICNIRP 1998
NIUE ,ICNIRP 1998
NORTHERN MARIANA ISLANDS ,FCC
NORWAY ,ICNIRP 1998
OMAN ,ICNIRP 1998
PAKISTAN ,ICNIRP 1998
PALAU ,FCC
PANAMA ,ICNIRP 1998
PAPUA NEW GUINEA ,ICNIRP 1998
PARAGUAY ,ICNIRP 1998
PERU ,ICNIRP 1998
PHILIPPINES ,ICNIRP 1998
PITCAIRN ,unknown
POLAND ,other
PORTUGAL ,ICNIRP 1998
PUERTO RICO ,FCC
QATAR ,ICNIRP 1998
REUNION ,ICNIRP 1998
ROMANIA ,ICNIRP 1998
RUSSIAN FEDERATION ,other
RWANDA ,ICNIRP 1998
SAINT KITTS AND NEVIS ,unknown
SAINT LUCIA ,unknown
SAMOA ,unknown
SAN MARINO ,other
SAO TOME AND PRINCIPE ,unknown
SAUDI ARABIA ,ICNIRP 1998
SENEGAL ,ICNIRP 1998
SERBIA ,other
SEYCHELLES ,unknown
SIERRA LEONE ,unknown
SINGAPORE ,ICNIRP 1998
SLOVAKIA ,ICNIRP 1998
SLOVENIA ,other
SOLOMON ISLANDS ,unknown
SOMALIA ,unknown
SOUTH AFRICA ,ICNIRP 1998
SOUTH SUDAN ,unknown
SPAIN ,ICNIRP 1998
SRI LANKA ,ICNIRP 1998
ST. HELENA ,ICNIRP 1998
ST. PIERRE AND MIQUELON ,ICNIRP 1998
SUDAN ,ICNIRP 1998
SURINAME ,ICNIRP 1998
SVALBARD AND JAN MAYEN ISLANDS ,ICNIRP 1998
SWAZILAND ,unknown
SWEDEN ,ICNIRP 1998
SWITZERLAND ,other
SYRIAN ARAB REPUBLIC ,unknown
TAIWAN ,ICNIRP 1998
TAJIKISTAN ,other
TANZANIA&#44 UNITED REPUBLIC OF ,ICNIRP 1998
THAILAND ,ICNIRP 1998
TOGO ,unknown
TRINIDAD AND TOBAGO ,ICNIRP 1998
TUNISIA ,ICNIRP 1998
TURKEY ,other
TURKMENISTAN ,unknown
TURKS AND CAICOS ISLANDS ,unknown
TUVALU ,unknown
UGANDA ,ICNIRP 1998
UKRAINE ,other
UNITED ARAB EMIRATES ,ICNIRP 1998
UNITED KINGDOM ,ICNIRP 1998
UNITED STATES ,FCC
URUGUAY , ICNIRP 1998
UZBEKISTAN ,other
VANUATU ,ICNIRP 1998
VENEZUELA ,ICNIRP 1998
VIET NAM ,other
VIRGIN ISLANDS (U.S.) ,FCC
WALLIS AND FUTUNA ISLANDS ,ICNIRP 1998
WESTERN SAHARA ,unknown
YEMEN ,unknown
ZAMBIA ,ICNIRP 1998
ZIMBABWE ,ICNIRP 1998


==> 5G_Frequencies_EMF_limits/raw_data_sorted_device.txt <==
ALBANIA ,ICNIRP 1998
ALGERIA ,ICNIRP 1998
AMERICAN SAMOA ,FCC
ANDORRA ,ICNIRP 1998
ANGOLA ,unknown
ANGUILLA ,unknown
ANTIGUA AND BARBUDA ,FCC
ARGENTINA ,ICNIRP 1998
ARMENIA ,other
ARUBA ,ICNIRP 1998
AUSTRALIA ,ICNIRP 1998
AUSTRIA ,ICNIRP 1998
AZERBAIJAN ,unknown
BAHAMAS ,unknown
BAHRAIN ,ICNIRP 1998
BANGLADESH ,ICNIRP 1998
BARBADOS ,unknown
BELARUS ,other
BELGIUM ,ICNIRP 1998
BELIZE ,unknown
BENIN ,ICNIRP 1998
BERMUDA ,unknown
BHUTAN ,unknown
BOLIVIA ,FCC
BOSNIA AND HERZEGOWINA ,ICNIRP 1998
BOTSWANA ,ICNIRP 1998
BRAZIL ,ICNIRP 1998
BRUNEI DARUSSALAM ,ICNIRP 1998
BULGARIA ,ICNIRP 1998
BURKINA FASO ,unknown
BURUNDI ,unknown
CAMBODIA ,unknown
CAMEROON ,ICNIRP 1998
CANADA ,FCC
CAPE VERDE ,ICNIRP 1998
CAYMAN ISLANDS ,unknown
CENTRAL AFRICAN REPUBLIC ,ICNIRP 1998
CHAD ,unknown
CHILE ,ICNIRP 1998
CHINA ,ICNIRP 1998
COLOMBIA ,ICNIRP 1998
COMOROS ,unknown
CONGO&#44 THE DRC ,ICNIRP 1998
CONGO ,unknown
COOK ISLANDS ,unknown
COSTA RICA ,ICNIRP 1998
COTE D'IVOIRE ,ICNIRP 1998
CROATIA ,ICNIRP 1998
CUBA ,FCC
CYPRUS ,ICNIRP 1998
CZECH REPUBLIC ,ICNIRP 1998
DENMARK ,ICNIRP 1998
DJIBOUTI ,unknown
DOMINICAN REPUBLIC ,ICNIRP 1998
DOMINICA ,unknown
ECUADOR ,ICNIRP 1998
EGYPT ,ICNIRP 1998
EL SALVADOR ,ICNIRP 1998
EQUATORIAL GUINEA ,ICNIRP 1998
ERITREA ,unknown
ESTONIA ,ICNIRP 1998
ETHIOPIA ,unknown
FALKLAND ISLANDS ,ICNIRP 1998
FAROE ISLANDS ,ICNIRP 1998
FIJI ,unknown
FINLAND ,ICNIRP 1998
FRANCE ,ICNIRP 1998
FRENCH GUIANA ,ICNIRP 1998
FRENCH POLYNESIA ,ICNIRP 1998
GABON ,unknown
GAMBIA ,unknown
GEORGIA ,ICNIRP 1998
GERMANY ,ICNIRP 1998
GHANA ,ICNIRP 1998
GIBRALTAR ,ICNIRP 1998
GREECE ,ICNIRP 1998
GREENLAND ,ICNIRP 1998
GRENADA ,unknown
GUADELOUPE ,ICNIRP 1998
GUAM ,FCC
GUATEMALA ,ICNIRP 1998
GUINEA-BISSAU ,ICNIRP 1998
GUINEA ,ICNIRP 1998
GUYANA ,unknown
HAITI ,unknown
HONDURAS ,ICNIRP 1998
HONG KONG ,ICNIRP 1998
HUNGARY ,ICNIRP 1998
ICELAND ,ICNIRP 1998
INDIA ,FCC
INDONESIA ,ICNIRP 1998
IRAN (ISLAMIC REPUBLIC OF) ,FCC
IRAQ ,FCC
IRELAND ,ICNIRP 1998
ISRAEL ,ICNIRP 1998
ITALY ,ICNIRP 1998
JAMAICA ,ICNIRP 1998
JAPAN ,ICNIRP 1998
JORDAN ,ICNIRP 1998
KAZAKHSTAN ,unknown
KENYA ,ICNIRP 1998
KIRIBATI ,ICNIRP 1998
KOREA&#44 D.P.R.O. ,unknown
KOREA&#44 REPUBLIC OF ,FCC
KUWAIT ,ICNIRP 1998
KYRGYZSTAN ,ICNIRP 1998
LAOS ,unknown
LATVIA ,ICNIRP 1998
LEBANON ,ICNIRP 1998
LESOTHO ,ICNIRP 1998
LIBERIA ,unknown
LIBYAN ARAB JAMAHIRIYA ,unknown
LIECHTENSTEIN ,ICNIRP 1998
LITHUANIA ,ICNIRP 1998
LUXEMBOURG ,ICNIRP 1998
MACAU ,unknown
MACEDONIA (FYOM) ,ICNIRP 1998
MADAGASCAR ,ICNIRP 1998
MALAWI ,unknown
MALAYSIA ,ICNIRP 1998
MALDIVES ,ICNIRP 1998
MALI ,ICNIRP 1998
MALTA ,ICNIRP 1998
MARSHALL ISLANDS ,FCC
MARTINIQUE ,ICNIRP 1998
MAURITANIA ,ICNIRP 1998
MAURITIUS ,ICNIRP 1998
MEXICO ,ICNIRP 1998
MICRONESIA&#44 FEDERATED STATES OF ,1\/07\/14
MOLDOVA&#44 REPUBLIC OF ,ICNIRP 1998
MONACO ,ICNIRP 1998
MONGOLIA ,ICNIRP 1998
Montenegro ,ICNIRP 1998
MONTSERRAT ,ICNIRP 1998
MOROCCO ,ICNIRP 1998
MOZAMBIQUE ,ICNIRP 1998
MYANMAR ,ICNIRP 1998
NAMIBIA ,unknown
NAURU ,unknown
NEPAL ,ICNIRP 1998
NETHERLANDS ANTILLES ,ICNIRP 1998
NETHERLANDS ,ICNIRP 1998
NEW CALEDONIA ,ICNIRP 1998
NEW ZEALAND ,ICNIRP 1998
NICARAGUA ,unknown
NIGERIA ,ICNIRP 1998
NIGER ,ICNIRP 1998
NIUE ,ICNIRP 1998
NORTHERN MARIANA ISLANDS ,FCC
NORWAY ,ICNIRP 1998
OMAN ,ICNIRP 1998
PAKISTAN ,ICNIRP 1998
PALAU ,FCC
PANAMA ,FCC
PAPUA NEW GUINEA ,ICNIRP 1998
PARAGUAY ,ICNIRP 1998
PERU ,ICNIRP 1998
PHILIPPINES ,ICNIRP 1998
POLAND ,ICNIRP 1998
PORTUGAL ,ICNIRP 1998
PUERTO RICO ,FCC
QATAR ,ICNIRP 1998
REUNION ,ICNIRP 1998
ROMANIA ,ICNIRP 1998
RUSSIAN FEDERATION ,ICNIRP 1998
RWANDA ,ICNIRP 1998
SAINT KITTS AND NEVIS ,unknown
SAINT LUCIA ,unknown
SAMOA ,unknown
SAN MARINO ,ICNIRP 1998
SAO TOME AND PRINCIPE ,unknown
SAUDI ARABIA ,ICNIRP 1998
SENEGAL ,ICNIRP 1998
SERBIA ,ICNIRP 1998
SEYCHELLES ,unknown
SIERRA LEONE ,unknown
SINGAPORE ,ICNIRP 1998
SLOVAKIA ,ICNIRP 1998
SLOVENIA ,ICNIRP 1998
SOLOMON ISLANDS ,unknown
SOMALIA ,unknown
SOUTH AFRICA ,ICNIRP 1998
SOUTH SUDAN ,unknown
SPAIN ,ICNIRP 1998
SRI LANKA ,ICNIRP 1998
ST. HELENA ,ICNIRP 1998
ST. PIERRE AND MIQUELON ,ICNIRP 1998
St. Vincent and the Grenadines ,ICNIRP 1998
SUDAN ,ICNIRP 1998
SURINAME ,ICNIRP 1998
SVALBARD AND JAN MAYEN ISLANDS ,ICNIRP 1998
SWAZILAND ,ICNIRP 1998
SWEDEN ,ICNIRP 1998
SWITZERLAND ,ICNIRP 1998
SYRIAN ARAB REPUBLIC ,unknown
TAIWAN ,ICNIRP 1998
TAJIKISTAN ,unknown
TANZANIA&#44 UNITED REPUBLIC OF ,ICNIRP 1998
THAILAND ,ICNIRP 1998
TOGO ,unknown
TRINIDAD AND TOBAGO ,ICNIRp 1998
TUNISIA ,ICNIRP 1998
TURKEY ,ICNIRP 1998
TURKMENISTAN ,unknown
TURKS AND CAICOS ISLANDS ,unknown
TUVALU ,unknown
UGANDA ,ICNIRP 1998
UKRAINE ,unknown
UNITED ARAB EMIRATES ,ICNIRP 1998
UNITED KINGDOM ,ICNIRP 1998
UNITED STATES ,FCC
URUGUAY , ICNIRP 1998
UZBEKISTAN ,unknown
VANUATU ,ICNIRP 1998
VENEZUELA ,ICNIRP 1998
VIETNAM ,FCC
VIRGIN ISLANDS (U.S.) ,FCC
WALLIS AND FUTUNA ISLANDS ,ICNIRP 1998
WESTERN SAHARA ,unknown
YEMEN ,unknown
ZAMBIA ,ICNIRP 1998
ZIMBABWE ,ICNIRP 1998


==> 5G_Frequencies_EMF_limits/references.txt <==
https://5gobservatory.eu/5g-spectrum/national-5g-spectrum-assignment/
https://ieeexplore.ieee.org/stamp/stamp.jsp?arnumber=7739164

@article{stam2011comparison,
  title={Comparison of international policies on electromagnetic fields (power frequency and radiofrequency fields)},
  author={Stam, Rianne},
  journal={National Institute for Public Health and the Environment, the Netherlands},
  volume={5},
  year={2011}
}

http://apps.who.int/gho/data/view.main.EMFLIMITSPUBCRADIOFREQUENCYv

Arbitrary Radio Frequency exposure limits: Impact on 4G network deployment Case Studies Brussels, Italy, Lithuania, Paris and Poland

https://www.salzburg.gv.at/gesundheit_/Documents/proceedings_(20)_chiang.pdf

https://blog.telegeography.com/5g-spectrum-auctions-in-eastern-asia-china-japan-south-korea-taiwan-macau-hong-kong

http://www.nbtc.go.th/getattachment/spectrum_management/%E0%B8%84%E0%B8%93%E0%B8%B0%E0%B8%97%E0%B8%B3%E0%B8%87%E0%B8%B2%E0%B8%99%E0%B9%80%E0%B8%95%E0%B8%A3%E0%B8%B5%E0%B8%A2%E0%B8%A1%E0%B8%81%E0%B8%B2%E0%B8%A3-5G/38101/00-NBTC-5G-Preparation-in-Thailand.pdf.aspx

https://www.bangkokpost.com/thailand/special-reports/911524/waves-of-fear-over-phone-tower-claims


https://www.soyacincau.com/2020/01/01/malaysia-5g-spectrum-bands-mcmc-assignment/?__cf_chl_jschl_tk__=ab305a29125ee74c095945a5e5ab1b3313d2a338-1578485377-0-AYwVRa6dMV23wOcHKOpUW3h4Q51LiR2jjxzTkiCOd1hAlqIW_BNUd8zMf6Zb07fed8G4cMAHg1QzpTuUbyBgwxEQav6ODlPMHWeoF4AQkRW7nseSc6LR-cPHkWxOL4dJUl_-bArFLGRhttyh8zkL90NrrNBQAULjsK7-atYIwG1HEs4LlpFeGvuxeqpZPsFhZjOo9yCR7EYd4zOmdgllNg_YW19FNIUnIh3fET_J9931LQLy9eKZnB5J1D2Rtxos3xhujVkj2d2C2kW87z5Y3awauDIlIBtfkUdav-KY4pJ4nMS8iyIIgNly9BcZlYfEmskgZq6Jrk1SissmBmfByGA

https://www.phnompenhpost.com/business/no-frequency-available-5g-network-indonesia

https://www.foi.gov.ph/requests/aglzfmVmb2ktcGhyHQsSB0NvbnRlbnQiEE5UQy04NDc3MDc2NTA2MTYM

https://www.gsma.com/spectrum/wp-content/uploads/2019/08/GSMA_Roadmap-for-C-band-spectrum-in-ASEAN_WEB.pdf

https://www.commsupdate.com/articles/2019/11/14/nccir-issues-decisions-on-3-4ghz-3-6ghz-licensing-2020-5g-plan/

https://export.by/en/news/belarus-latvia-to-clear-up-radio-frequency-range-for-5g-network-development

https://www.itu.int/en/ITU-D/Regional-Presence/Europe/Documents/Events/2017/EMF/Montenegro%20EM%20FIELD%20LEVELS%20AND%205G%20ROLL%20OUT%20PLAN.pdf

https://docs.rak.ba//articles/8eda3f1f-a3ec-4a52-9be0-aa6649e6675c.pdf

https://www.itu.int/en/ITU-D/Regional-Presence/Europe/Documents/Events/2017/EMF/Serbia%20case%20study.pdf

https://narodne-novine.nn.hr/clanci/sluzbeni/dodatni/433931.pdf

https://www.who.int/peh-emf/meetings/day2Varna_Foster.pdf

https://www.info.gov.hk/gia/general/201212/12/P201212120306.htm

https://www.bnamericas.com/en/news/the-latam-5g-tenders-roadmap

https://www.rvo.nl/sites/default/files/2019/09/5G-in-Brazil-the-state-of-affairs.pdf

https://www.anatel.gov.br/institucional/noticias-destaque/2265-anatel-fala-sobre-tecnologia-5g-na-camara-dosdeputados

https://www.breakingbelizenews.com/2019/04/10/are-you-ready-for-5g-uruguay-launches-first-5g-services-in-latin-america/

https://www.subtel.gob.cl/wp-content/uploads/2019/02/Comunicado_SUBTEL_licitacion_Barcelona_Ingles.pdf

https://www.arpce.dz/fr/doc/reg/dec/2015/DEC_N82_09_12_2015.pdf

https://www.vodacom.co.ls/ls-personal/offers/voice-and-data-plans/data-plans/5g

https://allafrica.com/stories/201909240266.html

https://www.livemint.com/industry/telecom/telecom-ministry-will-identify-spectrum-bands-to-roll-out-5g-network-in-india-1558844925443.html

http://www.ewh.ieee.org/r6/oeb/lm/previous_meetings/2016-09-14meeting/Safety_Issues_of_RF_Exposure.9-14-2016.pdf

http://www.emfrf.com/liechtenstein-reduces-rf-exposure-limits/

https://halberdbastion.com/intelligence/countries-nations/liechtenstein

https://journaldemonaco.gouv.mc/Journaux/2010/Journal-7993/Ordonnance-Souveraine-n-3.020-du-26-novembre-2010-relative-a-la-limitation-de-l-exposition-du-public-aux-champs-electromagnetiques

https://www.mi.com/global/mix-3-5g/specs (to check the 5g band in Monaco)

https://www.consigliograndeegenerale.sm/contents/instance18/files/document/22917leggi_6479.pdf

https://www.corrierecomunicazioni.it/digital-economy/san-marino-primo-stato-5g-accessa-la-prima-antenna/


[2016-2019] Tenure Track Assistant Professor, Department of Electronic Engineering, University of Rome Tor Vergata (Italy)
[2016] Senior Researcher with CNIT (Italy)
[2013-2016] Assistant Professor at the DIET Department of University of Rome Sapienza (Italy)
[2013] ”Fabio Neri fellow” at the University of Rome Sapienza (Italy)
[2012-2013] ERCIM ”Alain Bensoussan” Fellowship Researcher with the Mascotte project at INRIA Sophia Antipolis (France)
[2011-2012] Post-Doc Researcher at the Telecommunication Network Group in the Department of Electronics and Telecommunications of Politecnico di Torino (Italy)

Tenured Associate Professor (Professore Associato), Department of Electronic Engineering, University of Rome Tor Vergata (Italy)

[2015-2017] Adjunct Assistant Professor at the Department of Electronics and Information Engineering "Maurizio Scarano" of University of Cassino and Southern Lazio (Italy)

[2015,2019] Visiting Assistant Professor at the Computer and Mathematical Science School of Auckland University of Technology (New Zealand)
[2009-2010] Visiting Scholar at the Web and InterNetworking Group (WING) in the Computer Science Department of Boston University (USA). Supervisor: Prof. Ibrahim Matta
[2008] Lecturer at ETECSA S.A. (Cuba). Course: Quality of Service issues in Telecommunication Networks

Education

[2008-2011] Ph.D in Communications and Electronics Engineering, Politecnico di Torino (Italy). Ph.D.Tutor: Prof. Fabio Neri. Thesis Title: Energy-Efficient Telecommunication Networks.
[2005-2007] Master Degree in Computer Engineering, Politecnico di Torino (Italy). Thesis Tutor: Prof. Elena Baralis. Thesis Title: Network Traffic Analysis by means of Clustering Algorithms  Final Mark: 110L/110 (Summa cum Laude)


[2018] The papers "Optimal Energy Savings in Cellular Networks" and "Reducing Power Consumption in Backbone Networks" are the most cited papers from all IEEE ICC conferences and IEEE ICC workshops in the period 2009-2018 (Source: Scopus, query date: August 2018)
[2018] Winner of the Best Paper Award at the 21st Conference on Innovations in Clouds, Internet and Networks (ICIN 2018)
[2017] Recipient of the Italian Habilitation (Abilitazione Scientifica Nazionale - ASN) for Associate Professorship in Telecommunications (SC 09/F2)
[2017] Recipient of the 2017 Keynote Speaker Award by MDPI
[2016] Elevated to the grade of Senior Member by IEEE
[2016] Recognized as an author of one of the top 1% most highly cited papers in the ICT field worldwide (July 2016) - Source: Science-Metrix - Paper Title: "Optimal Energy Savings in Cellular Access Networks".
[2016] Winner of the Best Paper Award at the 83th IEEE Vehicular Technology Conference (VTC-Spring 2016)
[2014] Winner of the University of Rome Sapienza AWARDS 2014-2015
[2013] Co-authored paper "Reducing Power Consumption in Backbone Networks" listed among the Best Readings on Green Communications by IEEE
[2012] Recipient of the 2012 French Associate Professor Habilitation for the section 27 and section 61
[2011] Winner of the GARR 2011 Ruberti Award on Next Generation Networks and data transmission technologies. An interview published in the GARRnews magazine is available here (in Italian)
[2011] Winner of the GTTI Best PhD Award 2011 in recognition of his PhD thesis, entitled Energy-Efficient Telecommunication Networks
[2009] Recipient of the IBM Ph.D. Fellowship 2009, under the supervision of George Katopis.

Luca Chiaraviglio, Fabio D'Andreagiovanni, William Liu, Jairo A. Gutierrez, Nicola Blefari-Melazzi, Kim-Kwang Raymond Choo, Mohamed-Slim Alouini, Multi-Area Throughput and Energy Optimization of UAV-Aided Cellular Networks Powered by Solar Panels and Grid, IEEE Transactions on Mobile Computing, on press, 2020.

Luca Chiaraviglio, Lavinia Amorosi, Nicola Blefari-Melazzi, Paolo Dell'Olmo, Antonio Lo Mastro, Carlos Natalino, Paolo Monti, Minimum Cost Design of Cellular Networks in Rural Areas with UAVs, Optical Rings, Solar Panels and Batteries, IEEE Transactions on Green Communications and Networking, on press, 2019.

Luca Chiaraviglio, Fabio D'Andreagiovanni, Kim-Kwang Raymond Choo, Francesca Cuomo, Stefania Colonnese, Joint Optimization of Area Throughput and Grid-connected Microgeneration in UAV-based Mobile Networks, IEEE Access, on press, 2019.


Luca Chiaraviglio, Marco Fiore, Edouard Rossi, 5G Technology: Which Risks from the Health Perspective? in Marco Ajmone Marsan, Nicola Blefari Melazzi, Stefano Buzzi, Sergio Palazzo, The 5G Italy Book 2019: a Multiperspective View of 5G, 2019.
Luca Chiaraviglio, Cristian Di Paolo, Giuseppe Bianchi, Nicola Blefari-Melazzi, Is It Safe Living in the Vicinity of Cellular Towers? Analysis of Long-Term Human EMF Exposure at Population Scale, IEEE VTC-Spring, Antwerp, Belgium, May 2020.
Luca Chiaraviglio, Giuseppe Bianchi, Nicola Blefari-Melazzi, Marco Fiore, Will the Proliferation of 5G Base Stations Increase the Radio-Frequency ``Pollution''?, IEEE VTC-Spring, Antwerp, Belgium, May 2020.
Luca Chiaraviglio, Jaime Galan-Jimenez, Marco Fiore, Nicola Blefari-Melazzi, Not in My Neighborhood: A User Equipment Perspective of Cellular Planning under Restrictive EMF Limits, IEEE Access, vol. 7, pp. 6161-6185, 2019.
Luca Chiaraviglio, Angela Sara Cacciapuoti, Gerardo Di Martino, Marco Fiore, Mauro Montesano, Damiano Trucchi, Nicola Blefari-Melazzi, Planning 5G Networks under EMF Constraints: State of the Art and Vision, IEEE Access, vol. 6, pp. 51021-51037, 2018.

Luca Chiaraviglio, Fabio D'Andreagiovanni, William Liu, Jairo A. Gutierrez, Nicola Blefari-Melazzi, Kim-Kwang Raymond Choo, Mohamed-Slim Alouini, Multi-Area Throughput and Energy Optimization of UAV-Aided Cellular Networks Powered by Solar Panels and Grid, IEEE Transactions on Mobile Computing, on press, 2020.

Luca Chiaraviglio, Lavinia Amorosi, Nicola Blefari-Melazzi, Paolo Dell'Olmo, Antonio Lo Mastro, Carlos Natalino, Paolo Monti, Minimum Cost Design of Cellular Networks in Rural Areas with UAVs, Optical Rings, Solar Panels and Batteries, IEEE Transactions on Green Communications and Networking, Vol. 3, Issue 4, pp.901-918, December, 2019.

Luca Chiaraviglio, Fabio D'Andreagiovanni, Kim-Kwang Raymond Choo, Francesca Cuomo, Stefania Colonnese, Joint Optimization of Area Throughput and Grid-connected Microgeneration in UAV-based Mobile Networks, IEEE Access, Volume 7, pp. 69545 - 69558, 2019.

Lavinia Amorosi, Luca Chiaraviglio, Jaime Galan-Jimenez, Optimal Energy Management of UAV-based Cellular Networks Powered by Solar Panels and Batteries: Formulation and Solutions, IEEE Access, Volume 7, pp. 53698 - 53717, 2019.

Mohammad Mahdi Tajiki, Stefano Salsano, Luca Chiaraviglio, Mohammad Shojafar, Behzad Akbari, Joint Energy Efficient and QoS-aware Path Allocation and VNF Placement for Service Function Chaining, IEEE Transactions on Network and Service Management, vol. 16, issue 1, pp. 374-388, 2019.

==> Figures/tag-cloud-input-google-5-pages.txt <==
How Worried Should You Be About the Health Risks of 5G ?   

What are the negative effects of 5g ?

Can 5g kill you?

Which countries have banned 5g ?

How does 5g affect the environment ?

Does 5G pose health risks ?  BBC News

 The 5G mobile network has been switched on in some UK cities and has led to questions about whether the new technology poses health risks.

The 5G Health Hazard That Isn't The New York Times

To no small degree, the blossoming anxiety over the professed health risks of 5G technology can be traced to a single scientist and a single ...

Does 5G pose health risks?  BBC News

 The 5G mobile network has been switched on in some UK cities and has led to questions about whether the new technology poses health risks.

Worried About 5G's Health Effects ? Don't Be 
 There's little reason to think 5G frequencies are any more harmful than other types of electromagnetic radiation, like visible light.

EU 5G Appeal  Scientists warn of potential serious health 
 Health effects from radio frequency radiation are a non issue in the media, at least in Sweden, but also in most other countries

5G Health Risks  Gaia

Yes, 5G towers and mini-stations are extremely dangerous. Not only are the shorter millimeter waves more hazardous to human beings, because of the intensity of 

We Have No Reason to Believe 5G Is Safe 
Nonetheless, without conducting a formal risk assessment or a systematic review of the research on RFR health effects, the FDA recently

5G Is Coming: How Worried Should We Be about the Health 

5G Is Coming: How Worried Should We Be about the Health Risks ? So far, at 5G, eventually slated to replace present-day 3G and 4G cellular 

5G Dangers: What the Experts Say About Health Risks 
 The short answer: The scientific consensus is that 5G, like 3G and 4G before it, is not harmful to your health. In August, the U.S. Federal 

5G is safe and poses 'no health risks' says radiation watchdog The radiation watchdog ICNIRP found no risks to health from 5G frequencies; There were no signs of cancer or other illnesses developing from 

5G confirmed safe by radiation watchdogThe International Commission on Non‐Ionizing Radiation Protection (ICNIRP), the Germany-based scientific body that assesses the health risks 

What are the Health Risks of 5G ? Your Questions 
Yes, 5G is very serious. And yes, exposure to non-ionizing EMF radiation has been demonstrated to weaken the immune system. But that in no way demonstrates 

5G Technology Health Risks 
​A senior rights activist warned of the dangers of spreading and activating the Internet's 5G networks, which could pose catastrophic health risks to humans.

5G Network: How It Works, and Is It Dangerous?  
The only established hazard of non-ionizing radiation is too much heating," Foster said, who has studied the health effects of radio waves for 

5G technology: Is it bad for our health ? In this Spotlight, we look at the effects of electromagnetic fields on our bodies and explore why some think 5G tech may not be safe.

What the Media Gets Wrong About the Health Dangers of There is absolutely no evidence that moderate radiofrequency (RF) exposure causes immediate and severe health effects. Any problems that 

Electromagnetic fields and public health 
Health concerns. A common concern about base station and local wireless network antennas relates to the possible long-term health effects that whole-body 

Effects of 5G wireless communication on human health 
Regulation of electromagnetic fields and. 5G exposure. European Parliament. Research on EMF and 5G effects on human health. Stakeholders' views. The road 

Cellsites and 5G | Ministry of Health NZ
5G, the next iteration of cellphone technology, will start to be used in 2020  although a few test sites might Questions and answers on the health effects of 5G.


5G dangers debunked: Is there any health risk from 5G signals ? Do 5G phone networks pose any kind of danger? That's the key question surrounding the current rollout of 5G technology in the US and UK.

Scientists Say 5G May Pose Health Risks, Call for Moratorium Short-term exposure to 5G can have adverse physiological effects in the peripheral nervous system, the immune system and the cardiovascular 

What 5G means for our health There are also concerns that there could be more subtle effects, such as links between long-term exposure and certain types of cancer, but while there is some 

ICNIRP finds no health risk with 5G technologiesprovides scientific advice and guidance on the health and environmental effects of non‐ionising radiation finds 5G technologies not harmful if 

 5G Wireless Communication and Health Effects A Pragmatic Review Based on Available Studies Regarding 6 to 100 GHz.

Health Scares Slow the Rollout of 5G Cell Towers in Europe Health Scares Slow the Rollout of 5G Cell Towers in Europe build masts to broadcast 5G, citing concerns about health risks from the towers

5G dangers: mmWave microwaves and other health claims 
Health hysteria has plagued the communications industry for decades despite the lack of evidence. Here's all you need to know about 5G dangers

The Promise Of 5G Comes With A Regulatory Headache And  Experts Raise Concerns About 5G Health Risks. Before this technology hits your smartphone, experts are asking governments to do their 

Is 5G hazardous to your health ? 5G phones and your health: What you need to know. The rollout of 5G  Does 5G pose greater health risks to people? The concerns about 5G 

Here's why you shouldn't worry about 5G health risks Can you get cancer or other illnesses from cellphones ? What about Wi-Fi networks ? Are there 5G health risks ?


MEP: Commission 'irresponsible' on 5G health risks -Currently the EU has no assessment of the human health risk of the introduction of 5G technology, he said The European Commission took 

Will 5G Be Bad for Our Health ? Most of the concerns about 5G's supposed negative impact on health stem from its cell towers having such a different architecture than the ones 

5G Health Risks Under reported and ignored  Scientific 

5G Health Risks Under reported and ignored. By Paul Kieniewicz. I cannot welcome such technology if the radiation standards, which must protect 

Ofcom tests 5G radiation at 16 UK sites, identifies no health riskOfcom measured 5G radiation at 16 5G sites in 10 cities across the UK, concluding that the networks do not pose a health risk.

Is 5G dangerous for your health? Super fast internet could transform business. But some have concerns about how it will impact people's health even if there's no good reason 

5G radiation health risks have been hyped, but Dr Karl  RT claims the 5G network poses risks including brain cancer infertility  autism heart tumours and Alzheimer's disease. There is zero scientific 

Are We Turning a Blind Eye To the Potential Health Risks of 
5G will use phased array antennas to shoot beams of radiation at cell phones which according to the evidence available today, can cause severe damage to DNA

UK study finds 5G networks pose no health risks from radiation Non-Ionizing refers to radiation that won't harm cells or DNA. Since the rollout of 5G wireless, anxieties over the health effects have proliferated 

Switzerland halts rollout of 5G over health concerns Switzerland halts rollout of 5G over health concerns. The country's environment agency has called time on the use of all new towers. People 

5G Cellphones and Cancer: Possible Health Risks Explained The primary health concerns about the 5G upgrade are related to cancer and tumors. The World Health Organization (WHO) listed 5G as a Group 

5G Dangers  Safe Space Protection
A growing body of research affirms electromagnetic fields (EMF) produce adverse health conditions. The concern of 5G is the danger inherent in increased speed 

Wireless device radiation and health 
The effect of radiation from mobile phones and other wireless electronic devices on human To date, no adverse health effects have been established as being caused by mobile phone use Next generation 5G cellular networks, which began deploying in 2019, use higher frequencies in or near the millimetre wave band

5G-In the rush to the internet of things, is human health at risk He is among a group of concerned medical experts and individuals that the health risks of radio frequency radiation. This comes from all these 

Why 5G Cell Towers Are More Dangerous  Get The Facts ! 

In the below video is an expert in Microwave radiation and its health effects named 

The Dangers Of 5G 11 Reasons To Be Concerned  FCC There was no mention of health effects whatsoever. But the dangers are real. Thousands of studies link low-level wireless radio frequency.

5G health concerns and conspiracy theories  5G Technology Up to that time Desjardin found nothing that clearly proves or disproves that RF radiation from cell phones increases health risks. Even so it did

Is 5G bad for your health ? It's complicated, say researchers The potential health effects of 5G is raising fears on 5G rollout, citing imminent health dangers like increased cancer risks, cellular stress and

UPDATE: 5G and health implications  What are the concerns? With this increase and additional use of radio frequency, there is concern about the potential health effects, such as 

What are the health risks associated with a 5G network  Have the effects of 5G waves on our health been studied enough ? The issue with the question of what risk 5G poses to human health is that 

Health Risks of 5G 
Considerable research has been carried out on radio waves and the Government does not anticipate any negative effects on public health. I understand that 


==> Figures/tag-cloud-input-google-5-pages_small_word.txt <==
how worried should you be about the health risks of 5g ?   

what are the negative effects of 5g ?

can 5g kill you?

which countries have banned 5g ?

how does 5g affect the environment ?

does 5g pose health risks ?  bbc news

 the 5g mobile network has been switched on in some uk cities and has led to questions about whether the new technology poses health risks.

the 5g health hazard that isn't the new york times

to no small degree, the blossoming anxiety over the professed health risks of 5g technology can be traced to a single scientist and a single ...

does 5g pose health risks?  bbc news

 the 5g mobile network has been switched on in some uk cities and has led to questions about whether the new technology poses health risks.

worried about 5g's health effects ? don't be 
 there's little reason to think 5g frequencies are any more harmful than other types of electromagnetic radiation, like visible light.

eu 5g appeal  scientists warn of potential serious health 
 health effects from radio frequency radiation are a non issue in the media, at least in sweden, but also in most other countries

5g health risks  gaia

yes, 5g towers and mini-stations are extremely dangerous. not only are the shorter millimeter waves more hazardous to human beings, because of the intensity of 

we have no reason to believe 5g is safe 
nonetheless, without conducting a formal risk assessment or a systematic review of the research on rfr health effects, the fda recently

5g is coming: how worried should we be about the health 

5g is coming: how worried should we be about the health risks ? so far, at 5g, eventually slated to replace present-day 3g and 4g cellular 

5g dangers: what the experts say about health risks 
 the short answer: the scientific consensus is that 5g, like 3g and 4g before it, is not harmful to your health. in august, the u.s. federal 

5g is safe and poses 'no health risks' says radiation watchdog the radiation watchdog icnirp found no risks to health from 5g frequencies; there were no signs of cancer or other illnesses developing from 

5g confirmed safe by radiation watchdogthe international commission on non‐ionizing radiation protection (icnirp), the germany-based scientific body that assesses the health risks 

what are the health risks of 5g ? your questions 
yes, 5g is very serious. and yes, exposure to non-ionizing emf radiation has been demonstrated to weaken the immune system. but that in no way demonstrates 

5g technology health risks 
​a senior rights activist warned of the dangers of spreading and activating the internet's 5g networks, which could pose catastrophic health risks to humans.

5g network: how it works, and is it dangerous?  
the only established hazard of non-ionizing radiation is too much heating," foster said, who has studied the health effects of radio waves for 

5g technology: is it bad for our health ? in this spotlight, we look at the effects of electromagnetic fields on our bodies and explore why some think 5g tech may not be safe.

what the media gets wrong about the health dangers of there is absolutely no evidence that moderate radiofrequency (rf) exposure causes immediate and severe health effects. any problems that 

electromagnetic fields and public health 
health concerns. a common concern about base station and local wireless network antennas relates to the possible long-term health effects that whole-body 

effects of 5g wireless communication on human health 
regulation of electromagnetic fields and. 5g exposure. european parliament. research on emf and 5g effects on human health. stakeholders' views. the road 

cellsites and 5g | ministry of health nz
5g, the next iteration of cellphone technology, will start to be used in 2020  although a few test sites might questions and answers on the health effects of 5g.


5g dangers debunked: is there any health risk from 5g signals ? do 5g phone networks pose any kind of danger? that's the key question surrounding the current rollout of 5g technology in the us and uk.

scientists say 5g may pose health risks, call for moratorium short-term exposure to 5g can have adverse physiological effects in the peripheral nervous system, the immune system and the cardiovascular 

what 5g means for our health there are also concerns that there could be more subtle effects, such as links between long-term exposure and certain types of cancer, but while there is some 

icnirp finds no health risk with 5g technologiesprovides scientific advice and guidance on the health and environmental effects of non‐ionising radiation finds 5g technologies not harmful if 

 5g wireless communication and health effects a pragmatic review based on available studies regarding 6 to 100 ghz.

health scares slow the rollout of 5g cell towers in europe health scares slow the rollout of 5g cell towers in europe build masts to broadcast 5g, citing concerns about health risks from the towers

5g dangers: mmwave microwaves and other health claims 
health hysteria has plagued the communications industry for decades despite the lack of evidence. here's all you need to know about 5g dangers

the promise of 5g comes with a regulatory headache and  experts raise concerns about 5g health risks. before this technology hits your smartphone, experts are asking governments to do their 

is 5g hazardous to your health ? 5g phones and your health: what you need to know. the rollout of 5g  does 5g pose greater health risks to people? the concerns about 5g 

here's why you shouldn't worry about 5g health risks can you get cancer or other illnesses from cellphones ? what about wi-fi networks ? are there 5g health risks ?


mep: commission 'irresponsible' on 5g health risks -currently the eu has no assessment of the human health risk of the introduction of 5g technology, he said the european commission took 

will 5g be bad for our health ? most of the concerns about 5g's supposed negative impact on health stem from its cell towers having such a different architecture than the ones 

5g health risks under reported and ignored  scientific 

5g health risks under reported and ignored. by paul kieniewicz. i cannot welcome such technology if the radiation standards, which must protect 

ofcom tests 5g radiation at 16 uk sites, identifies no health riskofcom measured 5g radiation at 16 5g sites in 10 cities across the uk, concluding that the networks do not pose a health risk.

is 5g dangerous for your health? super fast internet could transform business. but some have concerns about how it will impact people's health even if there's no good reason 

5g radiation health risks have been hyped, but dr karl  rt claims the 5g network poses risks including brain cancer infertility  autism heart tumours and alzheimer's disease. there is zero scientific 

are we turning a blind eye to the potential health risks of 
5g will use phased array antennas to shoot beams of radiation at cell phones which according to the evidence available today, can cause severe damage to dna

uk study finds 5g networks pose no health risks from radiation non-ionizing refers to radiation that won't harm cells or dna. since the rollout of 5g wireless, anxieties over the health effects have proliferated 

switzerland halts rollout of 5g over health concerns switzerland halts rollout of 5g over health concerns. the country's environment agency has called time on the use of all new towers. people 

5g cellphones and cancer: possible health risks explained the primary health concerns about the 5g upgrade are related to cancer and tumors. the world health organization (who) listed 5g as a group 

5g dangers  safe space protection
a growing body of research affirms electromagnetic fields (emf) produce adverse health conditions. the concern of 5g is the danger inherent in increased speed 

wireless device radiation and health 
the effect of radiation from mobile phones and other wireless electronic devices on human to date, no adverse health effects have been established as being caused by mobile phone use next generation 5g cellular networks, which began deploying in 2019, use higher frequencies in or near the millimetre wave band

5g-in the rush to the internet of things, is human health at risk he is among a group of concerned medical experts and individuals that the health risks of radio frequency radiation. this comes from all these 

why 5g cell towers are more dangerous  get the facts ! 

in the below video is an expert in microwave radiation and its health effects named 

the dangers of 5g 11 reasons to be concerned  fcc there was no mention of health effects whatsoever. but the dangers are real. thousands of studies link low-level wireless radio frequency.

5g health concerns and conspiracy theories  5g technology up to that time desjardin found nothing that clearly proves or disproves that rf radiation from cell phones increases health risks. even so it did

is 5g bad for your health ? it's complicated, say researchers the potential health effects of 5g is raising fears on 5g rollout, citing imminent health dangers like increased cancer risks, cellular stress and

update: 5g and health implications  what are the concerns? with this increase and additional use of radio frequency, there is concern about the potential health effects, such as 

what are the health risks associated with a 5g network  have the effects of 5g waves on our health been studied enough ? the issue with the question of what risk 5g poses to human health is that 

health risks of 5g 
considerable research has been carried out on radio waves and the government does not anticipate any negative effects on public health. i understand that 

